Reaction-Diffusion System Approximation to the Fast Diffusion Equation

This paper proposes a novel reaction-diffusion system approximation tailored for singular diffusion problems, typified by the fast diffusion equation. While such approximation methods have been successfully applied to degenerate parabolic equations, their extension to singular diffusion-where the diffusion coefficient diverges at low densities-has remained unexplored. To address this, we construct an approximating semilinear system characterized by a reaction relaxation parameter and a time-derivative regularizing parameter. We rigorously establish the well-posedness of this system and derive uniform a priori estimates. Using compactness arguments, we prove the convergence of the approximate solutions to the unique weak solution of the target singular diffusion equation under three distinct asymptotic regimes: the simultaneous limit, the limit via a parabolic-elliptic system, and the limit via a uniformly parabolic equation. This approach effectively transfers the diffusion singularity into the reaction terms, yielding a highly tractable system for both theoretical analysis and computation. Finally, we present numerical experiments that validate our theoretical convergence results and demonstrate the practical efficacy of the proposed approximation scheme.

==> L2_error_xi_0.csv <==
eps,L2_error
0.125,0.07247842824469519
0.0625,0.05349612708255503
0.03125,0.035276114907506054
0.015625,0.021198137329366148
0.0078125,0.011947047288522743
0.00390625,0.006464860919281332
0.001953125,0.0034111859602436196
0.0009765625,0.0017754211044587486
0.00048828125,0.0009227163753729867


==> L2_error_xi_0_2d.csv <==
eps,L2_error
0.125,0.688300016667904
0.0625,0.5794250407151389
0.03125,0.4406331300476779
0.015625,0.29942744989018766
0.0078125,0.1841142214307561
0.00390625,0.10501322832035684
0.001953125,0.056957089274854905
0.0009765625,0.02998841441587344
0.00048828125,0.015593236879531307


==> L2_error_xi_eps.csv <==
eps,L2_error
0.125,0.06458353329788248
0.0625,0.05116206873370358
0.03125,0.03488165392305922
0.015625,0.021307790655938234
0.0078125,0.012110532919770574
0.00390625,0.006582466063444489
0.001953125,0.0034818911938426195
0.0009765625,0.0018155118328580962
0.00048828125,0.0009454610248189027


==> L2_error_xi_eps_2d.csv <==
eps,L2_error
0.125,0.5898425816643109
0.0625,0.540454075006579
0.03125,0.4277428390350091
0.015625,0.2962276388583031
0.0078125,0.18385645101271328
0.00390625,0.10537984504294977
0.001953125,0.057308559227619064
0.0009765625,0.030221188060543115
0.00048828125,0.01573312939763679


==> Lq_norm.csv <==
t,Lq_norm
0.0,1.0000000226411931
0.0001,0.9988287815157446
0.0002,0.9982156406482101
0.00030000000000000003,0.9976027930075447
0.0004,0.996990144831725
0.0005,0.9963776925235692
0.0006000000000000001,0.9957654339366379
0.0007,0.9951533677045463
0.0008,0.9945414929138439
0.0009000000000000001,0.9939298089287261
0.001,0.9933183152914523
0.0011,0.9927070116629314
0.0012000000000000001,0.9920958977857651
0.0013000000000000002,0.9914849734604152
0.0014,0.9908742385293446
0.0015,0.9902636928661713
0.0016,0.989653336368068
0.0017000000000000001,0.9890431689503182
0.0018000000000000002,0.9884331905423438
0.0019,0.9878234010847533
0.002,0.9872138005271152
0.0021000000000000003,0.9866043888262548
0.0022,0.9859951659449343
0.0023,0.985386131850816
0.0024000000000000002,0.9847772865156424
0.0025,0.9841686299145799
0.0026000000000000003,0.9835601620256867
0.0027,0.9829518828294818
0.0028,0.9823437923085895
0.0029000000000000002,0.9817358904474459
0.003,0.981128177232055
0.0031000000000000003,0.9805206526497834
0.0032,0.9799133166891887
0.0033,0.9793061693398727
0.0034000000000000002,0.9786992105923572
0.0035,0.9780924404379777
0.0036000000000000003,0.9774858588687917
0.0037,0.9768794658774989
0.0038,0.9762732614573737
0.0039000000000000003,0.9756672456022052
0.004,0.9750614183062446
0.0041,0.9744557795641599
0.004200000000000001,0.9738503293709958
0.0043,0.973245067722138
0.0044,0.9726399946132817
0.0045000000000000005,0.9720351100404035
0.0046,0.9714304139997378
0.0047,0.9708259064877532
0.0048000000000000004,0.9702215875011336
0.0049,0.9696174570367599
0.005,0.9690135150916945
0.0051,0.9684097616631667
0.005200000000000001,0.9678061967485595
0.0053,0.9672028203453986
0.0054,0.9665996324513406
0.0055000000000000005,0.9659966330641648
0.0056,0.9653938221817628
0.0057,0.9647911998021317
0.0058000000000000005,0.9641887659233666
0.0059,0.9635865205436531
0.006,0.9629844636612623
0.0061,0.9623825952745446
0.006200000000000001,0.9617809153819242
0.0063,0.9611794239818953
0.0064,0.960578121073017
0.006500000000000001,0.9599770066539093
0.0066,0.9593760807232495
0.0067,0.9587753432797693
0.0068000000000000005,0.9581747943222505
0.006900000000000001,0.957574433849523
0.007,0.9569742618604618
0.0071,0.9563742783539839
0.007200000000000001,0.9557744833290471
0.0073,0.9551748767846464
0.0074,0.9545754587198133
0.007500000000000001,0.953976229133613
0.0076,0.9533771880251425
0.0077,0.9527783353935294
0.0078000000000000005,0.9521796712379308
0.0079,0.9515811955575304
0.008,0.9509829083515386
0.0081,0.9503848096191903
0.0082,0.949786899359744
0.0083,0.9491891775724809
0.008400000000000001,0.948591644256703
0.0085,0.9479942994117332
0.0086,0.9473971430369136
0.008700000000000001,0.9468001751316049
0.0088,0.9462033956951854
0.0089,0.9456068047270507
0.009000000000000001,0.9450104022266119
0.0091,0.944414188193296
0.0092,0.9438181626265445
0.009300000000000001,0.9432223255258135
0.0094,0.9426266768905719
0.0095,0.9420312167203025
0.009600000000000001,0.9414359450144998
0.0097,0.9408408617726706
0.0098,0.9402459669943328
0.0099,0.9396512606790158
0.01,0.9390567428262593
0.010100000000000001,0.9384624134356128
0.0102,0.9378682725066361
0.0103,0.9372743200388979
0.010400000000000001,0.9366805560319762
0.0105,0.9360869804854579
0.0106,0.9354935933989376
0.010700000000000001,0.9349003947720179
0.0108,0.9343073846043102
0.0109,0.9337145628954323
0.011000000000000001,0.9331219296450094
0.0111,0.9325294848526742
0.0112,0.931937228518065
0.011300000000000001,0.9313451606408277
0.0114,0.9307532812206138
0.0115,0.9301615902570811
0.011600000000000001,0.9295700877498925
0.0117,0.9289787736987174
0.0118,0.9283876481032303
0.0119,0.9277967109631108
0.012,0.9272059622780437
0.012100000000000001,0.9266154020477186
0.0122,0.9260250302718303
0.0123,0.9254348469500772
0.012400000000000001,0.924844852082163
0.0125,0.9242550456677956
0.0126,0.9236654277066867
0.012700000000000001,0.9230759981985521
0.0128,0.9224867571431122
0.0129,0.9218977045400901
0.013000000000000001,0.9213088403892136
0.0131,0.9207201646902133
0.0132,0.9201316774428235
0.013300000000000001,0.9195433786467822
0.0134,0.9189552683018299
0.0135,0.9183673464077113
0.013600000000000001,0.9177796129641732
0.0137,0.9171920679709659
0.013800000000000002,0.9166047114278424
0.013900000000000001,0.9160175433345589
0.014,0.9154305636908737
0.014100000000000001,0.9148437724965478
0.0142,0.9142571697513457
0.0143,0.9136707554550337
0.014400000000000001,0.9130845296073804
0.0145,0.9124984922081567
0.0146,0.9119126432571368
0.014700000000000001,0.911326982754096
0.0148,0.9107415106988124
0.0149,0.9101562270910659
0.015000000000000001,0.909571131930639
0.0151,0.9089862252173158
0.0152,0.9084015069508821
0.015300000000000001,0.9078169771311264
0.0154,0.9072326357578387
0.0155,0.9066484828308105
0.015600000000000001,0.9060645183498355
0.015700000000000002,0.9054807423147089
0.0158,0.9048971547252276
0.0159,0.9043137555811906
0.016,0.9037305448823979
0.0161,0.9031475226286511
0.0162,0.9025646888197538
0.016300000000000002,0.9019820434555109
0.0164,0.9013995865357285
0.0165,0.9008173180602145
0.0166,0.9002352380287779
0.0167,0.8996533464412292
0.016800000000000002,0.8990716432973801
0.016900000000000002,0.8984901285970438
0.017,0.8979088023400347
0.0171,0.8973276645261683
0.0172,0.8967467151552614
0.0173,0.8961659542271321
0.017400000000000002,0.8955853817415994
0.0175,0.8950049976984837
0.0176,0.8944248020976063
0.0177,0.89384479493879
0.0178,0.8932649762218575
0.0179,0.8926853459466343
0.018000000000000002,0.8921059041129453
0.0181,0.8915266507206175
0.0182,0.890947585769478
0.0183,0.8903687092593556
0.0184,0.8897900211900795
0.018500000000000003,0.8892115215614804
0.018600000000000002,0.8886332103733892
0.0187,0.888055087625638
0.0188,0.8874771533180598
0.0189,0.8868994074504881
0.019,0.8863218500227578
0.019100000000000002,0.8857444810347043
0.019200000000000002,0.8851673004861637
0.0193,0.8845903083769728
0.0194,0.8840135047069696
0.0195,0.8834368894759922
0.0196,0.8828604626838802
0.019700000000000002,0.882284224330473
0.0198,0.8817081744156119
0.0199,0.8811323129391374
0.02,0.8805566399008917
0.0201,0.8799811553007177
0.020200000000000003,0.8794058591384583
0.020300000000000002,0.8788307514139575
0.0204,0.8782558321270597
0.0205,0.8776811012776102
0.0206,0.8771065588654545
0.0207,0.8765322048904391
0.020800000000000003,0.8759580393524107
0.020900000000000002,0.8753840622512169
0.021,0.8748102735867055
0.0211,0.8742366733587252
0.0212,0.8736632615671251
0.0213,0.8730900382117546
0.021400000000000002,0.872517003292464
0.021500000000000002,0.8719441568091036
0.0216,0.8713714987615249
0.0217,0.8707990291495793
0.0218,0.870226747973119
0.0219,0.8696546552319963
0.022000000000000002,0.8690827509260647
0.0221,0.868511035055177
0.0222,0.8679395076191876
0.0223,0.8673681686179509
0.0224,0.8667970180513213
0.022500000000000003,0.8662260559191541
0.022600000000000002,0.8656552822213051
0.0227,0.8650846969576304
0.0228,0.864514300127986
0.0229,0.8639440917322292
0.023,0.8633740717702167
0.023100000000000002,0.8628042402418067
0.023200000000000002,0.8622345971468565
0.0233,0.8616651424852249
0.0234,0.8610958762567702
0.0235,0.8605267984613519
0.0236,0.8599579090988292
0.023700000000000002,0.8593892081690617
0.0238,0.8588206956719097
0.0239,0.8582523716072332
0.024,0.8576842359748934
0.0241,0.8571162887747508
0.024200000000000003,0.8565485300066671
0.024300000000000002,0.855980959670504
0.0244,0.8554135777661235
0.0245,0.8548463842933876
0.0246,0.854279379252159
0.0247,0.8537125626423007
0.024800000000000003,0.8531459344636754
0.024900000000000002,0.8525794947161468
0.025,0.8520132433995786
0.0251,0.8514471805138348
0.0252,0.8508813060587792
0.0253,0.8503156200342767
0.025400000000000002,0.849750122440192
0.025500000000000002,0.8491848132763897
0.0256,0.8486196925427355
0.0257,0.8480547602390942
0.0258,0.8474900163653324
0.025900000000000003,0.8469254609213152
0.026000000000000002,0.8463610939069093
0.0261,0.8457969153219806
0.0262,0.8452329251663961
0.0263,0.8446691234400227
0.0264,0.844105510142727
0.026500000000000003,0.8435420852743766
0.026600000000000002,0.8429788488348386
0.0267,0.842415800823981
0.0268,0.8418529412416718
0.0269,0.8412902700877785
0.027,0.8407277873621697
0.027100000000000003,0.8401654930647139
0.027200000000000002,0.8396033871952794
0.0273,0.8390414697537351
0.0274,0.8384797407399502
0.0275,0.8379182001537935
0.027600000000000003,0.8373568479951348
0.027700000000000002,0.836795684263843
0.027800000000000002,0.8362347089597882
0.0279,0.8356739220828402
0.028,0.8351133236328687
0.0281,0.8345529136097442
0.028200000000000003,0.8339926920133366
0.028300000000000002,0.8334326588435166
0.0284,0.8328728141001547
0.0285,0.8323131577831216
0.0286,0.8317536898922883
0.0287,0.8311944104275257
0.028800000000000003,0.8306353193887052
0.028900000000000002,0.8300764167756978
0.029,0.8295177025883749
0.0291,0.8289591768266081
0.0292,0.8284008394902693
0.029300000000000003,0.8278426905792302
0.029400000000000003,0.8272847300933628
0.029500000000000002,0.8267269580325386
0.0296,0.8261693743966304
0.0297,0.8256119791855102
0.0298,0.8250547723990506
0.029900000000000003,0.8244977540371239
0.030000000000000002,0.8239409240996025
0.030100000000000002,0.8233842825863595
0.0302,0.8228278294972676
0.0303,0.8222715648321997
0.0304,0.8217154885910286
0.030500000000000003,0.8211596007736277
0.030600000000000002,0.82060390137987
0.0307,0.820048390409629
0.0308,0.8194930678627778
0.0309,0.8189379337391901
0.031,0.8183829880387394
0.031100000000000003,0.8178282307612994
0.031200000000000002,0.8172736619067437
0.0313,0.8167192814749462
0.031400000000000004,0.8161650894657806
0.0315,0.8156110858791212
0.0316,0.8150572707148417
0.0317,0.8145036439728165
0.0318,0.8139502056529194
0.031900000000000005,0.8133969557550248
0.032,0.8128438942790073
0.032100000000000004,0.8122910212247408
0.0322,0.8117383365921
0.0323,0.8111858403809595
0.0324,0.8106335325911938
0.0325,0.8100814132226773
0.032600000000000004,0.8095294822752849
0.0327,0.8089777397488912
0.0328,0.8084261856433712
0.0329,0.8078748199585993
0.033,0.8073236426944509
0.033100000000000004,0.8067726538508005
0.0332,0.8062218534275235
0.0333,0.8056712414244945
0.0334,0.805120817841589
0.0335,0.8045705826786815
0.033600000000000005,0.8040205359356479
0.0337,0.8034706776123629
0.033800000000000004,0.8029210077087018
0.0339,0.8023715262245399
0.034,0.8018222331597527
0.0341,0.8012731285142152
0.0342,0.800724212287803
0.034300000000000004,0.8001754844803912
0.0344,0.7996269450918557
0.0345,0.7990785941220716
0.0346,0.7985304315709146
0.0347,0.7979824574382599
0.034800000000000005,0.7974346717239833
0.0349,0.7968870744279604
0.035,0.7963396655500666
0.0351,0.7957924450901774
0.0352,0.7952454130481685
0.035300000000000005,0.7946985694239159
0.0354,0.7941519142172948
0.035500000000000004,0.793605447428181
0.0356,0.7930591690564501
0.0357,0.792513079101978
0.0358,0.7919671775646402
0.0359,0.7914214644443124
0.036000000000000004,0.7908759397408706
0.0361,0.7903306034541903
0.0362,0.7897854555841474
0.0363,0.7892404961306172
0.0364,0.7886957250934761
0.036500000000000005,0.7881511424725994
0.0366,0.7876067482678629
0.0367,0.7870625424791426
0.0368,0.7865185251063143
0.0369,0.7859746961492534
0.037000000000000005,0.7854310556078357
0.0371,0.7848876034819372
0.037200000000000004,0.7843443397714336
0.0373,0.7838012644762005
0.0374,0.7832583775961138
0.0375,0.7827156791310492
0.0376,0.7821731690808822
0.037700000000000004,0.7816308474454889
0.0378,0.7810887142247448
0.0379,0.7805467694185256
0.038,0.7800050130267071
0.0381,0.779463445049165
0.038200000000000005,0.7789220654857748
0.0383,0.7783808743364121
0.038400000000000004,0.7778398716009527
0.0385,0.7772990572792724
0.0386,0.7767584313712466
0.038700000000000005,0.7762179938767506
0.0388,0.7756777447956604
0.038900000000000004,0.7751376841278513
0.039,0.7745978118731992
0.0391,0.7740581280315791
0.0392,0.7735186326028669
0.0393,0.7729793255869378
0.039400000000000004,0.7724402069836676
0.0395,0.7719012767929313
0.0396,0.7713625350146045
0.0397,0.7708239816485626
0.0398,0.7702856166946809
0.039900000000000005,0.7697474401528347
0.04,0.7692094520228993
0.040100000000000004,0.76867165230475
0.0402,0.768134040998262
0.0403,0.7675966181033105
0.040400000000000005,0.7670593836197707
0.0405,0.7665223375475178
0.040600000000000004,0.7659854798864267
0.0407,0.7654488106363727
0.0408,0.7649123297972307
0.0409,0.7643760373688758
0.041,0.763839933351183
0.041100000000000005,0.7633040177440272
0.0412,0.7627682905472831
0.0413,0.762232751760826
0.0414,0.7616974013845305
0.0415,0.7611622394182713
0.041600000000000005,0.7606272658619232
0.0417,0.760092480715361
0.041800000000000004,0.7595578839784595
0.0419,0.7590234756510928
0.042,0.7584892557331361
0.042100000000000005,0.7579552242244636
0.0422,0.75742138112495
0.042300000000000004,0.7568877264344697
0.0424,0.7563542601528971
0.0425,0.7558209822801066
0.0426,0.7552878928159723
0.0427,0.7547549917603689
0.042800000000000005,0.7542222791131703
0.0429,0.7536897548742508
0.043000000000000003,0.7531574190434849
0.0431,0.7526252716207461
0.0432,0.7520933126059088
0.043300000000000005,0.7515615419988471
0.0434,0.7510299597994345
0.043500000000000004,0.7504985660075454
0.0436,0.7499673606230534
0.0437,0.7494363436458323
0.0438,0.748905515075756
0.0439,0.7483748749126982
0.044000000000000004,0.7478444231565322
0.0441,0.747314159807132
0.0442,0.746784084864371
0.0443,0.7462541983281226
0.0444,0.7457245001982603
0.044500000000000005,0.7451949904746576
0.0446,0.7446656691571877
0.044700000000000004,0.744136536245724
0.0448,0.7436075917401394
0.0449,0.7430788356403073
0.045000000000000005,0.7425502679461007
0.0451,0.7420218886573928
0.045200000000000004,0.7414936977740564
0.0453,0.7409656952959645
0.0454,0.7404378812229899
0.0455,0.7399102555550056
0.0456,0.739382818291884
0.045700000000000005,0.7388555694334982
0.0458,0.7383285089797204
0.0459,0.7378016369304236
0.046,0.7372749532854799
0.0461,0.736748458044762
0.046200000000000005,0.736222151208142
0.0463,0.7356960327754926
0.046400000000000004,0.7351701027466858
0.0465,0.7346443611215937
0.0466,0.7341188079000887
0.046700000000000005,0.7335934430820427
0.0468,0.7330682666673276
0.046900000000000004,0.7325432786558155
0.047,0.7320184790473782
0.0471,0.7314938678418875
0.0472,0.730969445039215
0.0473,0.7304452106392327
0.047400000000000005,0.7299211646418117
0.0475,0.7293973070468239
0.0476,0.7288736378541407
0.0477,0.7283501570636333
0.0478,0.7278268646751734
0.047900000000000005,0.7273037606886319
0.048,0.72678084510388
0.048100000000000004,0.726258117920789
0.0482,0.7257355791392298
0.0483,0.7252132287590735
0.048400000000000006,0.7246910667801908
0.0485,0.7241690932024528
0.048600000000000004,0.7236473080257301
0.0487,0.7231257112498933
0.0488,0.7226043028748133
0.0489,0.7220830829003603
0.049,0.7215620513264048
0.049100000000000005,0.7210412081528176
0.0492,0.7205205533794685
0.049300000000000004,0.7200000870062282
0.0494,0.7194798090329665
0.0495,0.7189597194595537
0.049600000000000005,0.7184398182858599
0.0497,0.7179201055117548
0.049800000000000004,0.7174005811371085
0.0499,0.7168812451617906
0.05,0.7163620975856712
0.050100000000000006,0.7158431384086195
0.0502,0.7153243676305052
0.050300000000000004,0.7148057852511978
0.0504,0.714287391270567
0.0505,0.7137691856884815
0.0506,0.7132511685048111
0.0507,0.7127333397194251
0.050800000000000005,0.7122156993321921
0.0509,0.7116982473429814
0.051000000000000004,0.7111809837516617
0.0511,0.7106639085581022
0.0512,0.7101470217621717
0.051300000000000005,0.7096303233637387
0.0514,0.7091138133626717
0.051500000000000004,0.7085974917588395
0.0516,0.7080813585521106
0.0517,0.7075654137423532
0.051800000000000006,0.7070496573294357
0.0519,0.7065340893132263
0.052000000000000005,0.706018709693593
0.0521,0.7055035184704042
0.0522,0.7049885156435274
0.0523,0.7044737012128309
0.0524,0.7039590751781825
0.052500000000000005,0.7034446375394494
0.0526,0.7029303882965
0.052700000000000004,0.7024163274492013
0.0528,0.7019024549974211
0.0529,0.7013887709410266
0.053000000000000005,0.7008752752798851
0.0531,0.7003619680138641
0.053200000000000004,0.6998488491428303
0.0533,0.699335918666651
0.0534,0.6988231765851932
0.053500000000000006,0.6983106228983237
0.0536,0.6977982576059091
0.053700000000000005,0.6972860807078166
0.0538,0.6967740922039124
0.0539,0.6962622920940632
0.054,0.6957506803781354
0.0541,0.6952392570559954
0.054200000000000005,0.6947280221275095
0.0543,0.6942169755925437
0.054400000000000004,0.6937061174509646
0.0545,0.6931954477026373
0.0546,0.6926849663474286
0.054700000000000006,0.6921746733852041
0.0548,0.6916645688158294
0.054900000000000004,0.6911546526391702
0.055,0.6906449248550919
0.0551,0.6901353854634604
0.055200000000000006,0.6896260344641408
0.0553,0.6891168718569983
0.055400000000000005,0.6886078976418984
0.0555,0.688099111818706
0.055600000000000004,0.6875905143872864
0.0557,0.6870821053475041
0.0558,0.6865738846992243
0.055900000000000005,0.6860658524423117
0.056,0.6855580085766307
0.056100000000000004,0.6850503531020463
0.0562,0.6845428860184225
0.0563,0.6840356073256242
0.056400000000000006,0.6835285170235155
0.0565,0.6830216151119604
0.056600000000000004,0.6825149015908232
0.0567,0.6820083764599678
0.0568,0.6815020397192584
0.056900000000000006,0.6809958913685585
0.057,0.6804899314077322
0.057100000000000005,0.6799841598366427
0.0572,0.6794785766551539
0.057300000000000004,0.6789731818631292
0.0574,0.6784679754604318
0.0575,0.677962957446925
0.057600000000000005,0.6774581278224722
0.0577,0.6769534865869363
0.057800000000000004,0.6764490337401804
0.0579,0.6759447692820675
0.058,0.6754406932124598
0.058100000000000006,0.6749368055312206
0.0582,0.6744331062382123
0.058300000000000005,0.6739295953332975
0.0584,0.6734262728163386
0.0585,0.6729231386871976
0.058600000000000006,0.6724201929457373
0.0587,0.6719174355918194
0.058800000000000005,0.671414866625306
0.0589,0.670912486046059
0.059000000000000004,0.6704102938539405
0.0591,0.6699082900488117
0.0592,0.6694064746305347
0.059300000000000005,0.668904847598971
0.0594,0.668403408953982
0.059500000000000004,0.6679021586954289
0.0596,0.667401096823173
0.0597,0.6669002233370757
0.059800000000000006,0.6663995382369976
0.0599,0.6658990415227998
0.060000000000000005,0.6653987331943434
0.0601,0.6648986132514891
0.060200000000000004,0.6643986816940973
0.0603,0.6638989385220287
0.0604,0.6633993837351438
0.060500000000000005,0.6629000173333028
0.0606,0.6624008393163663
0.060700000000000004,0.6619018496841939
0.0608,0.6614030484366461
0.0609,0.6609044355735828
0.061000000000000006,0.6604060110948635
0.0611,0.6599077750003485
0.061200000000000004,0.6594097272898969
0.0613,0.6589118679633688
0.0614,0.6584141970206229
0.061500000000000006,0.6579167144615193
0.0616,0.6574194202859169
0.061700000000000005,0.6569223144936749
0.0618,0.6564253970846523
0.061900000000000004,0.6559286680587081
0.062,0.655432127415701
0.0621,0.6549357751554898
0.062200000000000005,0.6544396112779332
0.0623,0.6539436357828897
0.062400000000000004,0.6534478486702175
0.0625,0.6529522499397756
0.0626,0.6524568395914213
0.0627,0.6519616176250134
0.06280000000000001,0.6514665840404094
0.0629,0.6509717388374675
0.063,0.6504770820160454
0.0631,0.6499826135760008
0.0632,0.6494883335171916
0.06330000000000001,0.6489942418394749
0.0634,0.648500338542708
0.0635,0.6480066236267488
0.0636,0.6475130970914537
0.0637,0.6470197589366801
0.06380000000000001,0.6465266091622851
0.0639,0.6460336477681254
0.064,0.6455408747540579
0.0641,0.6450482901199388
0.06420000000000001,0.6445558938656252
0.06430000000000001,0.6440636859909732
0.0644,0.6435716664958393
0.0645,0.6430798353800795
0.0646,0.6425881926435499
0.06470000000000001,0.642096738286107
0.0648,0.641605472307606
0.0649,0.6411143947079033
0.065,0.6406235054868541
0.0651,0.6401328046443143
0.06520000000000001,0.6396422921801392
0.0653,0.6391519680941843
0.0654,0.6386618323863047
0.0655,0.6381718850563554
0.0656,0.6376821261041917
0.06570000000000001,0.6371925555296688
0.0658,0.6367031733326408
0.0659,0.6362139795129629
0.066,0.6357249740704896
0.0661,0.6352361570050753
0.06620000000000001,0.6347475283165743
0.0663,0.6342590880048413
0.0664,0.63377083606973
0.0665,0.6332827725110947
0.0666,0.6327948973287892
0.06670000000000001,0.6323072105226675
0.0668,0.6318197120925831
0.0669,0.6313324020383899
0.067,0.6308452803599411
0.0671,0.6303583470570902
0.06720000000000001,0.6298716021296905
0.0673,0.6293850455775952
0.0674,0.6288986774006574
0.0675,0.6284124975987299
0.06760000000000001,0.6279265061716656
0.06770000000000001,0.6274407031193171
0.0678,0.6269550884415372
0.0679,0.6264696621381785
0.068,0.625984424209093
0.06810000000000001,0.6254993746541332
0.0682,0.6250145134731513
0.0683,0.6245298406659991
0.0684,0.624045356232529
0.0685,0.6235610601725925
0.06860000000000001,0.6230769524860412
0.0687,0.622593033172727
0.0688,0.6221093022325012
0.0689,0.6216257596652152
0.069,0.6211424054707202
0.06910000000000001,0.6206592396488675
0.0692,0.6201762621995079
0.0693,0.6196934731224926
0.0694,0.619210872417672
0.0695,0.6187284600848972
0.06960000000000001,0.6182462361240186
0.0697,0.6177642005348866
0.0698,0.6172823533173516
0.0699,0.6168006944712637
0.07,0.6163192239964733
0.07010000000000001,0.6158379418928301
0.0702,0.6153568481601842
0.0703,0.6148759427983851
0.0704,0.6143952258072828
0.07050000000000001,0.6139146971867264
0.07060000000000001,0.6134343569365657
0.0707,0.6129542050566499
0.0708,0.612474241546828
0.0709,0.6119944664069493
0.07100000000000001,0.6115148796368626
0.0711,0.6110354812364167
0.0712,0.6105562712054604
0.0713,0.6100772495438425
0.0714,0.6095984162514111
0.07150000000000001,0.6091197713280146
0.0716,0.6086413147735017
0.0717,0.6081630465877199
0.0718,0.6076849667705176
0.0719,0.6072070753217427
0.07200000000000001,0.6067293722412428
0.0721,0.6062518575288656
0.0722,0.6057745311844587
0.0723,0.6052973932078695
0.0724,0.6048204435989453
0.07250000000000001,0.604343682357533
0.0726,0.6038671094834802
0.0727,0.6033907249766334
0.0728,0.6029145288368396
0.0729,0.6024385210639456
0.07300000000000001,0.6019627016577976
0.0731,0.6014870706182425
0.0732,0.6010116279451264
0.0733,0.6005363736382956
0.0734,0.600061307697596
0.07350000000000001,0.5995864301228739
0.0736,0.599111740913975
0.0737,0.598637240070745
0.0738,0.5981629275930296
0.07390000000000001,0.5976888034806743
0.07400000000000001,0.5972148677335243
0.0741,0.596741120351425
0.0742,0.5962675613342217
0.0743,0.5957941906817589
0.07440000000000001,0.595321008393882
0.0745,0.5948480144704354
0.0746,0.594375208911264
0.0747,0.5939025917162123
0.0748,0.5934301628851245
0.07490000000000001,0.5929579224178451
0.075,0.592485870314218
0.0751,0.5920140065740873
0.0752,0.5915423311972972
0.0753,0.5910708441836909
0.07540000000000001,0.5905995455331128
0.0755,0.5901284352454057
0.0756,0.5896575133204135
0.0757,0.5891867797579794
0.0758,0.5887162345579463
0.07590000000000001,0.5882458777201575
0.076,0.5877757092444559
0.0761,0.5873057291306841
0.0762,0.5868359373786849
0.0763,0.5863663339883008
0.07640000000000001,0.5858969189593742
0.0765,0.5854276922917475
0.0766,0.5849586539852628
0.0767,0.584489804039762
0.07680000000000001,0.5840211424550871
0.07690000000000001,0.58355266923108
0.077,0.583084384367582
0.0771,0.582616287864435
0.0772,0.5821483797214805
0.07730000000000001,0.5816806599385592
0.07740000000000001,0.5812131285155129
0.0775,0.580745785452182
0.0776,0.580278630748408
0.0777,0.5798116644040313
0.07780000000000001,0.5793448864188926
0.0779,0.5788782967928325
0.078,0.5784118955256913
0.0781,0.5779456826173093
0.0782,0.5774796580675267
0.07830000000000001,0.5770138218761832
0.0784,0.576548174043119
0.0785,0.5760827145681736
0.0786,0.5756174434511869
0.0787,0.5751523606919983
0.07880000000000001,0.574687466290447
0.0789,0.5742227602463722
0.079,0.5737582425596133
0.0791,0.5732939132300089
0.0792,0.5728297722573981
0.07930000000000001,0.5723658196416195
0.0794,0.5719020553825117
0.0795,0.5714384794799133
0.0796,0.5709750919336624
0.07970000000000001,0.5705118927435971
0.07980000000000001,0.5700488819095558
0.0799,0.5695860594313763
0.08,0.5691234253088961
0.0801,0.5686609795419533
0.08020000000000001,0.5681987221303852
0.08030000000000001,0.5677366530740292
0.0804,0.5672747723727226
0.0805,0.5668130800263026
0.0806,0.5663515760346062
0.08070000000000001,0.56589026039747
0.08080000000000001,0.5654291331147311
0.0809,0.564968194186226
0.081,0.564507443611791
0.0811,0.5640468813912627
0.08120000000000001,0.5635865075244771
0.0813,0.5631263220112706
0.0814,0.5626663248514786
0.0815,0.5622065160449373
0.0816,0.5617468955914825
0.08170000000000001,0.5612874634909494
0.0818,0.5608282197431735
0.0819,0.5603691643479901
0.082,0.5599102973052345
0.0821,0.5594516186147414
0.08220000000000001,0.5589931282763458
0.0823,0.5585348262898826
0.0824,0.5580767126551862
0.0825,0.5576187873720913
0.0826,0.5571610504404317
0.08270000000000001,0.5567035018600422
0.0828,0.5562461416307566
0.0829,0.5557889697524088
0.083,0.5553319862248326
0.08310000000000001,0.5548751910478616
0.08320000000000001,0.5544185842213295
0.0833,0.5539621657450694
0.0834,0.5535059356189148
0.0835,0.5530498938426986
0.08360000000000001,0.5525940404162539
0.08370000000000001,0.5521383753394133
0.0838,0.55168289861201
0.0839,0.5512276102338761
0.084,0.550772510204844
0.08410000000000001,0.5503175985247463
0.08420000000000001,0.5498628751934148
0.0843,0.5494083402106817
0.0844,0.548953993576379
0.0845,0.548499835290338
0.08460000000000001,0.5480458653523905
0.0847,0.5475920837623681
0.0848,0.5471384905201019
0.0849,0.5466850856254232
0.085,0.5462318690781629
0.08510000000000001,0.545778840878152
0.0852,0.5453260010252211
0.0853,0.544873349519201
0.0854,0.544420886359922
0.0855,0.5439686115472145
0.08560000000000001,0.5435165250809089
0.0857,0.5430646269608347
0.0858,0.5426129171868223
0.0859,0.5421613957587013
0.08600000000000001,0.5417100626763012
0.08610000000000001,0.5412589179394517
0.0862,0.5408079615479819
0.0863,0.5403571935017213
0.0864,0.5399066138004986
0.08650000000000001,0.539456222444143
0.08660000000000001,0.5390060194324832
0.0867,0.5385560047653477
0.0868,0.5381061784425649
0.0869,0.5376565404639636
0.08700000000000001,0.5372070908293716
0.08710000000000001,0.536757829538617
0.0872,0.5363087565915278
0.0873,0.5358598719879317
0.0874,0.5354111757276565
0.08750000000000001,0.5349626678105294
0.0876,0.5345143482363779
0.0877,0.5340662170050292
0.0878,0.5336182741163104
0.0879,0.533170519570048
0.08800000000000001,0.5327229533660693
0.0881,0.5322755755042007
0.0882,0.5318283859842685
0.0883,0.5313813848060993
0.0884,0.5309345719695189
0.08850000000000001,0.5304879474743537
0.0886,0.5300415113204295
0.0887,0.529595263507572
0.0888,0.5291492040356066
0.0889,0.5287033329043591
0.08900000000000001,0.5282576501136544
0.0891,0.527812155663318
0.0892,0.5273668495531747
0.0893,0.5269217317830495
0.08940000000000001,0.5264768023527668
0.08950000000000001,0.5260320612621515
0.0896,0.5255875085110279
0.0897,0.5251431440992202
0.0898,0.5246989680265526
0.08990000000000001,0.524254980292849
0.09000000000000001,0.5238111808979332
0.0901,0.5233675698416289
0.0902,0.5229241471237597
0.0903,0.5224809127441488
0.09040000000000001,0.5220378667026195
0.09050000000000001,0.521595008998995
0.0906,0.521152339633098
0.0907,0.5207098586047516
0.0908,0.520267565913778
0.09090000000000001,0.5198254615599998
0.091,0.5193835455432394
0.0911,0.518941817863319
0.0912,0.5185002785200605
0.0913,0.518058927513286
0.09140000000000001,0.517617764842817
0.0915,0.517176790508475
0.0916,0.5167360045100815
0.0917,0.5162954068474578
0.0918,0.5158549975204251
0.09190000000000001,0.5154147765288041
0.092,0.5149747438724158
0.0921,0.5145348995510808
0.0922,0.5140952435646194
0.09230000000000001,0.5136557759128524
0.09240000000000001,0.5132164965955995
0.0925,0.512777405612681
0.0926,0.5123385029639168
0.0927,0.5118997886491266
0.09280000000000001,0.5114612626681297
0.09290000000000001,0.511022925020746
0.093,0.5105847757067944
0.0931,0.5101468147260941
0.0932,0.5097090420784641
0.09330000000000001,0.5092714577637232
0.09340000000000001,0.5088340617816901
0.0935,0.508396854132183
0.0936,0.5079598348150206
0.0937,0.5075230038300208
0.09380000000000001,0.5070863611770018
0.09390000000000001,0.5066499068557815
0.094,0.5062136408661774
0.0941,0.5057775632080073
0.0942,0.5053416738810882
0.09430000000000001,0.5049059728852378
0.0944,0.5044704602202729
0.0945,0.5040351358860105
0.0946,0.5035999998822672
0.0947,0.50316505220886
0.09480000000000001,0.502730292865605
0.0949,0.5022957218523186
0.095,0.5018613391688169
0.0951,0.5014271448149159
0.0952,0.5009931387904314
0.09530000000000001,0.5005593210951792
0.0954,0.5001256917289745
0.0955,0.49969225069163287
0.0956,0.4992589979829694
0.09570000000000001,0.4988259336027991
0.09580000000000001,0.49839305755093677
0.0959,0.4979603698271973
0.096,0.4975278704313949
0.0961,0.49709555936334426
0.09620000000000001,0.49666343662285956
0.09630000000000001,0.49623150220975454
0.0964,0.49579975612384347
0.0965,0.4953681983649398
0.0966,0.4949368289328572
0.09670000000000001,0.4945056478274091
0.09680000000000001,0.49407465504840875
0.0969,0.49364385059566906
0.097,0.49321323446900306
0.0971,0.49278280666822366
0.09720000000000001,0.49235256719314324
0.09730000000000001,0.4919225160435742
0.0974,0.491492653219329
0.0975,0.4910629787202195
0.0976,0.4906334925460578
0.09770000000000001,0.4902041946966556
0.0978,0.4897750851718246
0.0979,0.48934616397137604
0.098,0.4889174310951213
0.0981,0.4884888865428716
0.09820000000000001,0.48806053031443775
0.0983,0.4876323624096305
0.0984,0.4872043828282606
0.0985,0.4867765915701383
0.09860000000000001,0.48634898863507403
0.09870000000000001,0.48592157402287794
0.0988,0.48549434773335987
0.0989,0.48506730976632956
0.099,0.4846404601215968
0.09910000000000001,0.48421379879897086
0.09920000000000001,0.48378732579826117
0.0993,0.48336104111927664
0.0994,0.48293494476182636
0.0995,0.4825090367257191
0.09960000000000001,0.48208331701076346
0.09970000000000001,0.48165778561676764
0.0998,0.4812324425435403
0.0999,0.4808072877908893
0.1,0.4803823213586226
0.10010000000000001,0.47995754324654794
0.10020000000000001,0.47953295345447294
0.1003,0.4791085519822051
0.1004,0.4786843388295515
0.1005,0.47826031399631935
0.10060000000000001,0.47783647748231556
0.10070000000000001,0.4774128292873467
0.1008,0.4769893694112195
0.1009,0.4765660978537403
0.101,0.47614301461471537
0.10110000000000001,0.47572011969395067
0.1012,0.475297413091252
0.1013,0.47487489480642536
0.1014,0.474452564839276
0.1015,0.4740304231896095
0.10160000000000001,0.4736084698572308
0.1017,0.4731867048419451
0.1018,0.47276512814355715
0.1019,0.47234373976187166
0.10200000000000001,0.4719225396966931
0.10210000000000001,0.47150152794782585
0.1022,0.47108070451507394
0.1023,0.4706600693982414
0.1024,0.47023962259713203
0.10250000000000001,0.4698193641115495
0.10260000000000001,0.46939929394129715
0.1027,0.46897941208617827
0.1028,0.468559718545996
0.1029,0.46814021332055317
0.10300000000000001,0.46772089640965264
0.10310000000000001,0.4673017678130969
0.1032,0.4668828275306883
0.1033,0.46646407556222913
0.1034,0.4660455119075214
0.10350000000000001,0.4656271365663669
0.10360000000000001,0.46520894953856745
0.1037,0.46479095082392435
0.1038,0.4643731404222391
0.1039,0.46395551833331267
0.10400000000000001,0.46353808455694623
0.1041,0.46312083909294033
0.1042,0.46270378194109574
0.1043,0.4622869131012129
0.1044,0.46187023257309195
0.10450000000000001,0.4614537403565329
0.1046,0.4610374364513359
0.1047,0.4606213208573004
0.1048,0.4602053935742261
0.10490000000000001,0.4597896546019121
0.10500000000000001,0.4593741039401579
0.1051,0.45895874158876215
0.1052,0.45854356754752384
0.1053,0.4581285818162416
0.10540000000000001,0.4577137843947138
0.10550000000000001,0.4572991752827388
0.1056,0.45688475448011434
0.1057,0.4564705219866388
0.1058,0.4560564778021095
0.10590000000000001,0.455642621926324
0.10600000000000001,0.4552289543590799
0.1061,0.45481547510017406
0.1062,0.4544021841494036
0.1063,0.4539890815065653
0.10640000000000001,0.4535761671714557
0.10650000000000001,0.4531634411438713
0.1066,0.45275090342360824
0.1067,0.4523385540104626
0.1068,0.45192639290423026
0.10690000000000001,0.4515144201047068
0.10700000000000001,0.4511026356116879
0.1071,0.45069103942496874
0.1072,0.45027963154434436
0.1073,0.4498684119696098
0.10740000000000001,0.44945738070055974
0.1075,0.4490465377369888
0.1076,0.4486358830786913
0.1077,0.44822541672546146
0.1078,0.44781513867709316
0.10790000000000001,0.4474050489333803
0.108,0.4469951474941165
0.1081,0.4465854343590951
0.1082,0.44617590952810937
0.10830000000000001,0.44576657300095235
0.10840000000000001,0.44535742477741697
0.1085,0.4449484648572958
0.1086,0.4445396932403814
0.1087,0.4441311099264659
0.10880000000000001,0.44372271491534154
0.10890000000000001,0.44331450820680013
0.109,0.44290648980063346
0.1091,0.44249865969663305
0.1092,0.4420910178945901
0.10930000000000001,0.4416835643942959
0.10940000000000001,0.44127629919554134
0.1095,0.44086922229811715
0.1096,0.4404623337018138
0.1097,0.4400556334064219
0.10980000000000001,0.43964912141173135
0.10990000000000001,0.4392427977175323
0.11,0.43883666232361446
0.1101,0.43843071522976745
0.1102,0.4380249564357806
0.11030000000000001,0.43761938594144323
0.11040000000000001,0.43721400374654423
0.1105,0.43680880985087245
0.1106,0.43640380425421654
0.1107,0.4359989869563648
0.11080000000000001,0.4355943579571056
0.1109,0.4351899172562269
0.111,0.4347856648535165
0.1111,0.43438160074876203
0.11120000000000001,0.4339777249417511
0.11130000000000001,0.43357403743227063
0.1114,0.4331705382201078
0.1115,0.43276722730504963
0.1116,0.43236410468688247
0.11170000000000001,0.431961170365393
0.11180000000000001,0.4315584243403673
0.1119,0.4311558666115915
0.112,0.4307534971788515
0.1121,0.4303513160419327
0.11220000000000001,0.4299493232006208
0.11230000000000001,0.429547518654701
0.1124,0.42914590240395833
0.1125,0.4287444744481775
0.1126,0.4283432347871433
0.11270000000000001,0.4279421834206402
0.11280000000000001,0.4275413203484524
0.1129,0.4271406455703638
0.113,0.4267401590861585
0.1131,0.4263398608956199
0.11320000000000001,0.4259397509985315
0.11330000000000001,0.42553982939467655
0.1134,0.4251400960838381
0.1135,0.4247405510657989
0.1136,0.4243411943403417
0.11370000000000001,0.4239420259072487
0.11380000000000001,0.42354304576630225
0.1139,0.4231442539172844
0.114,0.4227456503599768
0.11410000000000001,0.42234723509416117
0.11420000000000001,0.4219490081196188
0.1143,0.42155096943613085
0.1144,0.42115311904347846
0.1145,0.4207554569414423
0.11460000000000001,0.4203579831298029
0.11470000000000001,0.4199606976083406
0.1148,0.4195636003768356
0.1149,0.4191666914350678
0.115,0.41876997078281697
0.11510000000000001,0.4183734384198627
0.11520000000000001,0.4179770943459842
0.1153,0.4175809385609605
0.1154,0.41718497106457064
0.1155,0.41678919185659324
0.11560000000000001,0.4163936009368069
0.11570000000000001,0.41599819830498963
0.1158,0.41560298396091966
0.1159,0.41520795790437476
0.116,0.4148131201351328
0.11610000000000001,0.4144184706529708
0.11620000000000001,0.41402400945766626
0.1163,0.4136297365489961
0.1164,0.4132356519267371
0.1165,0.4128417555906658
0.11660000000000001,0.41244804754055864
0.11670000000000001,0.4120545277761918
0.1168,0.41166119629734105
0.1169,0.4112680531037822
0.117,0.4108750981952908
0.11710000000000001,0.4104823315716421
0.11720000000000001,0.41008975323261115
0.1173,0.4096973631779729
0.1174,0.40930516140750184
0.11750000000000001,0.40891314792097255
0.11760000000000001,0.4085213227181592
0.1177,0.40812968579883574
0.1178,0.4077382371627761
0.1179,0.4073469768097536
0.11800000000000001,0.4069559047395419
0.11810000000000001,0.4065650209519139
0.1182,0.4061743254466425
0.1183,0.4057838182235005
0.1184,0.4053934992822604
0.11850000000000001,0.4050033686226945
0.11860000000000001,0.40461342624457447
0.1187,0.4042236721476727
0.1188,0.40383410633176026
0.1189,0.4034447287966089
0.11900000000000001,0.40305553954198964
0.11910000000000001,0.4026665385676735
0.1192,0.40227772587343097
0.1193,0.40188910145903284
0.1194,0.4015006653242491
0.11950000000000001,0.4011124174688501
0.11960000000000001,0.40072435789260547
0.1197,0.400336486595285
0.1198,0.39994880357665774
0.1199,0.3995613088364932
0.12000000000000001,0.39917400237456013
0.12010000000000001,0.3987868841906273
0.1202,0.3983999542844632
0.1203,0.3980132126558361
0.12040000000000001,0.397626659304514
0.12050000000000001,0.39724029423026486
0.1206,0.39685411743285615
0.1207,0.3964681289120552
0.1208,0.3960823286676292
0.12090000000000001,0.39569671669934514
0.12100000000000001,0.3953112930069696
0.1211,0.39492605759026905
0.1212,0.39454101044900974
0.1213,0.3941561515829577
0.12140000000000001,0.39377148099187864
0.12150000000000001,0.39338699867553817
0.1216,0.3930027046337017
0.1217,0.3926185988661341
0.1218,0.3922346813726003
0.12190000000000001,0.39185095215286514
0.12200000000000001,0.3914674112066927
0.1221,0.3910840585338473
0.1222,0.39070089413409304
0.1223,0.39031791800719334
0.12240000000000001,0.3899351301529118
0.12250000000000001,0.3895525305710117
0.1226,0.38917011926125605
0.1227,0.38878789622340754
0.1228,0.3884058614572288
0.12290000000000001,0.38802401496248207
0.12300000000000001,0.3876423567389296
0.1231,0.387260886786333
0.1232,0.3868796051044541
0.1233,0.38649851169305416
0.12340000000000001,0.38611760655189425
0.12350000000000001,0.3857368896807355
0.1236,0.3853563610793384
0.1237,0.38497602074746334
0.12380000000000001,0.3845958686848708
0.12390000000000001,0.38421590489132046
0.124,0.3838361293665721
0.1241,0.3834565421103854
0.1242,0.3830771431225193
0.12430000000000001,0.382697932402733
0.12440000000000001,0.38231890995078527
0.1245,0.3819400757664348
0.1246,0.38156142984943947
0.1247,0.38118297219955766
0.12480000000000001,0.38080470281654716
0.12490000000000001,0.38042662170016545
0.125,0.38004872885016994
0.12510000000000002,0.3796710242663176
0.1252,0.3792935079483656
0.1253,0.37891617989607007
0.1254,0.3785390401091878
0.1255,0.37816208858747474
0.12560000000000002,0.37778532533068687
0.1257,0.3774087503385796
0.1258,0.37703236361090864
0.1259,0.3766561651474289
0.126,0.3762801549478955
0.12610000000000002,0.37590433301206294
0.1262,0.37552869933968563
0.1263,0.37515325393051785
0.1264,0.3747779967843135
0.1265,0.3744029279008263
0.12660000000000002,0.3740280472798096
0.1267,0.3736533549210167
0.1268,0.3732788508242004
0.1269,0.3729045349891136
0.127,0.3725304074155085
0.12710000000000002,0.3721564681031375
0.1272,0.3717827170517525
0.1273,0.37140915426110516
0.1274,0.371035779730947
0.1275,0.3706625934610291
0.12760000000000002,0.37028959545110257
0.1277,0.3699167857009181
0.1278,0.369544164210226
0.1279,0.3691717309787766
0.128,0.36879948600631984
0.12810000000000002,0.3684274292926053
0.1282,0.3680555608373826
0.1283,0.3676838806404008
0.12840000000000001,0.367312388701409
0.1285,0.3669410850201557
0.12860000000000002,0.3665699695963894
0.1287,0.36619904242985835
0.1288,0.3658283035203103
0.12890000000000001,0.3654577528674932
0.129,0.3650873904711542
0.1291,0.36471721633104054
0.1292,0.3643472304468992
0.1293,0.36397743281847666
0.12940000000000002,0.36360782344551956
0.1295,0.36323840232777377
0.1296,0.3628691694649853
0.1297,0.36250012485689975
0.1298,0.36213126850326244
0.12990000000000002,0.3617626004038186
0.13,0.36139412055831277
0.1301,0.3610258289664898
0.1302,0.360657725628094
0.1303,0.3602898105428693
0.13040000000000002,0.3599220837105595
0.1305,0.3595545451309083
0.1306,0.35918719480365874
0.1307,0.358820032728554
0.1308,0.35845305890533674
0.13090000000000002,0.3580862733337495
0.131,0.35771967601353455
0.1311,0.35735326694443365
0.1312,0.35698704612618876
0.1313,0.35662101355854114
0.13140000000000002,0.35625516924123196
0.1315,0.35588951317400214
0.1316,0.35552404535659243
0.1317,0.355158765788743
0.1318,0.35479367447019405
0.13190000000000002,0.35442877140068546
0.132,0.3540640565799567
0.1321,0.3536995300077471
0.1322,0.35333519168379585
0.1323,0.3529710416078415
0.13240000000000002,0.3526070797796225
0.1325,0.3522433061988773
0.1326,0.35187972086534364
0.1327,0.3515163237787594
0.1328,0.35115311493886187
0.13290000000000002,0.3507900943453882
0.133,0.3504272619980753
0.1331,0.3500646178966597
0.1332,0.3497021620408778
0.1333,0.3493398944304656
0.13340000000000002,0.34897781506515896
0.1335,0.34861592394469326
0.1336,0.3482542210688039
0.1337,0.3478927064372256
0.1338,0.34753138004969325
0.13390000000000002,0.3471702419059412
0.134,0.34680929200570354
0.1341,0.3464485303487141
0.1342,0.34608795693470656
0.1343,0.3457275717634141
0.13440000000000002,0.3453673748345699
0.1345,0.3450073661479066
0.1346,0.34464754570315664
0.13470000000000001,0.34428791350005233
0.1348,0.34392846953832545
0.13490000000000002,0.34356921381770766
0.135,0.34321014633793034
0.1351,0.3428512670987246
0.13520000000000001,0.34249257609982103
0.1353,0.3421340733409505
0.13540000000000002,0.3417757588218428
0.1355,0.34141763254222823
0.1356,0.34105969450183615
0.13570000000000002,0.3407019447003962
0.1358,0.3403443831376373
0.1359,0.33998700981328844
0.136,0.3396298247270779
0.1361,0.3392728278787341
0.13620000000000002,0.33891601926798487
0.1363,0.338559398894558
0.1364,0.3382029667581808
0.1365,0.3378467228585803
0.1366,0.3374906671954835
0.13670000000000002,0.33713479976861666
0.1368,0.3367791205777062
0.1369,0.336423629622478
0.137,0.33606832690265775
0.1371,0.33571321241797075
0.13720000000000002,0.3353582861681421
0.1373,0.33500354815289657
0.1374,0.3346489983719587
0.1375,0.3342946368250527
0.1376,0.3339404635119024
0.13770000000000002,0.33358647843223144
0.1378,0.33323268158576325
0.1379,0.33287907297222064
0.138,0.33252565259132644
0.1381,0.3321724204428032
0.13820000000000002,0.33181937652637306
0.1383,0.3314665208417577
0.1384,0.3311138533886788
0.1385,0.33076137416685764
0.1386,0.33040908317601514
0.13870000000000002,0.3300569804158719
0.1388,0.3297050658861484
0.1389,0.32935333958656465
0.139,0.3290018015168405
0.1391,0.3286504516766953
0.13920000000000002,0.3282992900658483
0.1393,0.3279483166840184
0.1394,0.3275975315309242
0.1395,0.3272469346062838
0.1396,0.3268965259098153
0.13970000000000002,0.3265463054412365
0.1398,0.3261962732002645
0.1399,0.3258464291866165
0.14,0.32549677340000926
0.1401,0.3251473058401593
0.14020000000000002,0.32479802650678263
0.1403,0.3244489353995952
0.1404,0.32410003251831254
0.1405,0.3237513178626498
0.1406,0.3234027914323221
0.14070000000000002,0.32305445322704396
0.1408,0.32270630324652966
0.1409,0.3223583414904933
0.14100000000000001,0.32201056795864846
0.1411,0.32166298265070864
0.14120000000000002,0.3213155855663869
0.1413,0.3209683767053959
0.1414,0.3206213560674484
0.14150000000000001,0.32027452365225617
0.1416,0.3199278794595314
0.14170000000000002,0.3195814234889854
0.1418,0.31923515574032946
0.1419,0.3188890762132745
0.14200000000000002,0.3185431849075311
0.1421,0.31819748182280955
0.1422,0.31785196695881973
0.1423,0.3175066403152714
0.1424,0.31716150189187386
0.14250000000000002,0.3168165516883362
0.1426,0.316471789704367
0.1427,0.31612721593967474
0.1428,0.31578283039396743
0.1429,0.31543863306695286
0.14300000000000002,0.3150946239583384
0.1431,0.31475080306783126
0.1432,0.31440717039513816
0.1433,0.31406372593996557
0.1434,0.3137204697020197
0.14350000000000002,0.31337740168100636
0.1436,0.31303452187663106
0.1437,0.312691830288599
0.1438,0.31234932691661504
0.1439,0.31200701176038376
0.14400000000000002,0.3116648848196093
0.1441,0.31132294609399563
0.1442,0.3109811955832463
0.1443,0.31063963328706445
0.1444,0.3102982592051532
0.14450000000000002,0.30995707333721506
0.1446,0.30961607568295224
0.1447,0.30927526624206675
0.1448,0.3089346450142602
0.1449,0.3085942119992338
0.14500000000000002,0.3082539671966887
0.1451,0.3079139106063253
0.1452,0.3075740422278439
0.1453,0.3072343620609447
0.1454,0.30689487010532707
0.14550000000000002,0.3065555663606905
0.1456,0.3062164508267339
0.1457,0.30587752350315583
0.1458,0.3055387843896547
0.1459,0.3052002334859284
0.14600000000000002,0.3048618707916747
0.1461,0.30452369630659076
0.1462,0.3041857100303736
0.1463,0.30384791196271976
0.1464,0.30351030210332575
0.14650000000000002,0.30317288045188734
0.1466,0.30283564700810023
0.1467,0.3024986017716596
0.1468,0.30216174474226054
0.1469,0.30182507591959756
0.14700000000000002,0.3014885953033649
0.1471,0.30115230289325656
0.1472,0.3008161986889661
0.14730000000000001,0.3004802826901866
0.1474,0.3001445548966112
0.14750000000000002,0.2998090153079323
0.1476,0.29947366392384217
0.1477,0.29913850074403264
0.14780000000000001,0.2988035257681953
0.1479,0.29846873899602117
0.14800000000000002,0.29813414042720127
0.1481,0.29779973006142596
0.1482,0.2974655078983854
0.14830000000000002,0.29713147393776934
0.1484,0.2967976281792673
0.14850000000000002,0.29646397062256835
0.1486,0.29613050126736123
0.1487,0.29579722011333426
0.14880000000000002,0.2954641271601756
0.1489,0.2951312224075729
0.149,0.2947985058552135
0.1491,0.2944659775027843
0.1492,0.294133637349972
0.14930000000000002,0.2938014853964629
0.1494,0.2934695216419429
0.1495,0.29313774608609766
0.1496,0.29280615872861226
0.1497,0.2924747595691716
0.14980000000000002,0.2921435486074603
0.1499,0.2918125258431623
0.15,0.2914816912759616
0.1501,0.29115104490554145
0.1502,0.29082058673158506
0.15030000000000002,0.2904903167537751
0.1504,0.29016023497179394
0.1505,0.2898303413853235
0.1506,0.28950063599404546
0.1507,0.2891711187976411
0.15080000000000002,0.2888417897957913
0.1509,0.28851264898817663
0.151,0.28818369637447727
0.1511,0.287854931954373
0.1512,0.28752635572754326
0.15130000000000002,0.2871979676936673
0.1514,0.2868697678524236
0.1515,0.2865417562034906
0.1516,0.2862139327465464
0.1517,0.2858862974812684
0.15180000000000002,0.2855588504073341
0.1519,0.2852315915244201
0.152,0.2849045208322032
0.1521,0.28457763833035926
0.1522,0.28425094401856427
0.15230000000000002,0.28392443789649346
0.1524,0.28359811996382195
0.1525,0.28327199022022437
0.1526,0.2829460486653749
0.1527,0.28262029529894767
0.15280000000000002,0.2822947301206159
0.1529,0.281969353130053
0.153,0.28164416432693157
0.1531,0.2813191637109241
0.1532,0.2809943512817026
0.15330000000000002,0.28066972703893867
0.1534,0.28034529098230354
0.1535,0.28002104311146814
0.15360000000000001,0.279696983426103
0.1537,0.27937311192587816
0.15380000000000002,0.27904942861046345
0.1539,0.2787259334795281
0.154,0.2784026265327413
0.15410000000000001,0.27807950776977136
0.1542,0.2777565771902867
0.15430000000000002,0.27743383479395495
0.1544,0.27711128058044365
0.1545,0.2767889145494199
0.15460000000000002,0.2764667367005503
0.1547,0.2761447470335011
0.15480000000000002,0.27582294554793824
0.1549,0.27550133224352713
0.155,0.2751799071199329
0.15510000000000002,0.27485867017682036
0.1552,0.2745376214138537
0.1553,0.27421676083069696
0.1554,0.2738960884270136
0.1555,0.27357560420246674
0.15560000000000002,0.2732553081567192
0.1557,0.2729352002894334
0.1558,0.2726152806002711
0.1559,0.2722955490888941
0.156,0.2719760057549634
0.15610000000000002,0.2716566505981398
0.1562,0.2713374836180837
0.1563,0.2710185048144551
0.1564,0.2706997141869135
0.1565,0.27038111173511814
0.15660000000000002,0.2700626974587278
0.1567,0.2697444713574008
0.1568,0.2694264334307952
0.1569,0.2691085836785684
0.157,0.26879092210037775
0.15710000000000002,0.2684734486958799
0.1572,0.2681561634647312
0.1573,0.2678390664065877
0.1574,0.2675221575211048
0.1575,0.26720543680793774
0.15760000000000002,0.2668889042667412
0.1577,0.26657255989716955
0.1578,0.2662564036988766
0.1579,0.26594043567151593
0.158,0.2656246558147406
0.15810000000000002,0.26530906412820326
0.1582,0.2649936606115562
0.1583,0.2646784452644513
0.1584,0.26436341808653996
0.1585,0.2640485790774732
0.15860000000000002,0.2637339282369016
0.1587,0.2634194655644755
0.1588,0.2631051910598444
0.1589,0.26279110472265793
0.159,0.26247720655256485
0.15910000000000002,0.2621634965492137
0.1592,0.26184997471225274
0.1593,0.26153664104132945
0.15940000000000001,0.26122349553609114
0.1595,0.2609105381961847
0.15960000000000002,0.26059776902125653
0.1597,0.2602851880109526
0.1598,0.2599727951649184
0.15990000000000001,0.25966059048279916
0.16,0.25934857396423966
0.16010000000000002,0.25903674560888396
0.1602,0.25872510541637617
0.1603,0.2584136533863596
0.16040000000000001,0.2581023895184772
0.1605,0.25779131381237164
0.16060000000000002,0.257480426267685
0.1607,0.25716972688405904
0.1608,0.25685921566113507
0.16090000000000002,0.25654889259855385
0.161,0.2562387576959558
0.16110000000000002,0.2559288109529809
0.1612,0.25561905236926874
0.1613,0.2553094819444584
0.16140000000000002,0.2550000996781886
0.1615,0.25469090557009744
0.16160000000000002,0.2543818996198229
0.1617,0.2540730818270021
0.1618,0.2537644521912722
0.16190000000000002,0.25345601071226953
0.162,0.25314775738963013
0.1621,0.25283969222298963
0.1622,0.25253181521198315
0.1623,0.2522241263562454
0.16240000000000002,0.25191662565541073
0.1625,0.2516093131091128
0.1626,0.251302188716985
0.1627,0.25099525247866034
0.1628,0.2506885043937713
0.16290000000000002,0.2503819444619497
0.163,0.25007557268282743
0.1631,0.24976938905603538
0.1632,0.24946339358120423
0.1633,0.24915758625796428
0.16340000000000002,0.2488519670859453
0.1635,0.24854653606477659
0.1636,0.24824129319408691
0.1637,0.24793623847350482
0.1638,0.2476313719026582
0.16390000000000002,0.24732669348117445
0.164,0.24702220320868068
0.1641,0.24671790108480351
0.1642,0.24641378710916897
0.1643,0.24610986128140275
0.16440000000000002,0.24580612360113002
0.1645,0.24550257406797552
0.1646,0.24519921268156356
0.1647,0.24489603944151786
0.1648,0.2445930543474618
0.16490000000000002,0.24429025739901825
0.165,0.2439876485958096
0.1651,0.24368522793745778
0.1652,0.24338299542358435
0.1653,0.2430809510538101
0.16540000000000002,0.24277909482775584
0.1655,0.24247742674504136
0.1656,0.24217594680528642
0.16570000000000001,0.2418746550081101
0.1658,0.24157355135313097
0.16590000000000002,0.2412726358399673
0.166,0.24097190846823668
0.1661,0.24067136923755642
0.16620000000000001,0.24037101814754316
0.1663,0.24007085519781324
0.16640000000000002,0.23977088038798242
0.1665,0.23947109371766598
0.1666,0.2391714951864788
0.16670000000000001,0.2388720847940351
0.1668,0.23857286253994883
0.16690000000000002,0.23827382842383338
0.167,0.23797498244530157
0.1671,0.23767632460396582
0.16720000000000002,0.23737785489943808
0.1673,0.23707957333132978
0.16740000000000002,0.23678147989925183
0.1675,0.2364835746028147
0.1676,0.23618585744162834
0.16770000000000002,0.23588832841530227
0.1678,0.2355909875234454
0.16790000000000002,0.2352938347656663
0.168,0.23499687014157292
0.1681,0.23470009365077277
0.16820000000000002,0.23440350529287282
0.1683,0.23410710506747964
0.16840000000000002,0.2338108929741992
0.1685,0.23351486901263707
0.1686,0.23321903318239823
0.16870000000000002,0.23292338548308716
0.1688,0.23262792591430792
0.1689,0.23233265447566404
0.169,0.23203757116675847
0.1691,0.23174267598719375
0.16920000000000002,0.2314479689365719
0.1693,0.2311534500144944
0.1694,0.23085911922056224
0.1695,0.23056497655437586
0.1696,0.2302710220155353
0.16970000000000002,0.22997725560363996
0.1698,0.22968367731828887
0.1699,0.22939028715908039
0.17,0.22909708512561253
0.1701,0.2288040712174826
0.17020000000000002,0.2285112454342876
0.1703,0.22821860777562392
0.1704,0.22792615824108728
0.1705,0.2276338968302732
0.1706,0.22734182354277643
0.17070000000000002,0.22704993837819126
0.1708,0.22675824133611158
0.1709,0.22646673241613058
0.171,0.22617541161784108
0.1711,0.22588427894083515
0.17120000000000002,0.2255933343847047
0.1713,0.22530257794904077
0.1714,0.225012009633434
0.1715,0.22472162943747462
0.1716,0.2244314373607521
0.17170000000000002,0.22414143340285558
0.1718,0.22385161756337357
0.1719,0.2235619898418941
0.17200000000000001,0.22327255023800457
0.1721,0.22298329875129197
0.17220000000000002,0.22269423538134267
0.1723,0.2224053601277426
0.1724,0.22211667299007698
0.17250000000000001,0.22182817396793064
0.1726,0.22153986306088788
0.17270000000000002,0.2212517402685324
0.1728,0.22096380559044732
0.1729,0.22067605902621532
0.17300000000000001,0.2203885005754184
0.1731,0.22010113023763822
0.17320000000000002,0.21981394801245566
0.1733,0.21952695389945126
0.1734,0.21924014789820484
0.17350000000000002,0.21895353000829584
0.1736,0.21866710022930302
0.17370000000000002,0.21838085856080464
0.1738,0.21809480500237832
0.1739,0.21780893955360134
0.17400000000000002,0.21752326221405024
0.1741,0.2172377729833011
0.17420000000000002,0.2169524718609293
0.1743,0.21666735884650987
0.1744,0.21638243393961717
0.17450000000000002,0.21609769713982488
0.1746,0.2158131484467064
0.17470000000000002,0.2155287878598344
0.1748,0.21524461537878092
0.1749,0.21496063100311757
0.17500000000000002,0.2146768347324154
0.1751,0.2143932265662447
0.1752,0.2141098065041755
0.1753,0.21382657454577703
0.1754,0.21354353069061793
0.17550000000000002,0.21326067493826648
0.1756,0.21297800728829025
0.1757,0.21269552774025616
0.1758,0.21241323629373066
0.1759,0.21213113294827976
0.17600000000000002,0.21184921770346857
0.1761,0.2115674905588619
0.1762,0.21128595151402385
0.1763,0.21100460056851797
0.1764,0.21072343772190721
0.17650000000000002,0.21044246297375407
0.1766,0.21016167632362015
0.1767,0.20988107777106688
0.1768,0.20960066731565474
0.1769,0.2093204449569439
0.17700000000000002,0.20904041069449372
0.1771,0.20876056452786318
0.1772,0.2084809064566105
0.1773,0.20820143648029332
0.1774,0.20792215459846883
0.17750000000000002,0.2076430608106935
0.1776,0.20736415511652326
0.1777,0.20708543751551337
0.1778,0.20680690800721863
0.1779,0.20652856659119306
0.17800000000000002,0.20625041326699026
0.1781,0.20597244803416312
0.1782,0.20569467089226395
0.17830000000000001,0.20541708184084448
0.1784,0.20513968087945586
0.17850000000000002,0.20486246800764846
0.1786,0.2045854432249723
0.1787,0.20430860653097663
0.17880000000000001,0.2040319579252101
0.1789,0.20375549740722085
0.17900000000000002,0.2034792249765563
0.1791,0.2032031406327632
0.1792,0.20292724437538795
0.17930000000000001,0.20265153620397605
0.1794,0.20237601611807252
0.17950000000000002,0.2021006841172217
0.1796,0.2018255402009675
0.1797,0.20155058436885287
0.17980000000000002,0.20127581662042043
0.1799,0.20100123695521202
0.18000000000000002,0.20072684537276897
0.1801,0.20045264187263187
0.1802,0.20017862645434076
0.18030000000000002,0.19990479911743503
0.1804,0.19963115986145344
0.18050000000000002,0.1993577086859341
0.1806,0.19908444559041455
0.1807,0.19881137057443157
0.18080000000000002,0.1985384836375215
0.1809,0.19826578477921983
0.18100000000000002,0.19799327399906155
0.1811,0.19772095129658096
0.1812,0.19744881667131178
0.18130000000000002,0.197176870122787
0.1814,0.19690511165053903
0.18150000000000002,0.1966335412540996
0.1816,0.19636215893299985
0.1817,0.19609096468677023
0.18180000000000002,0.1958199585149405
0.1819,0.19554914041703983
0.182,0.19527851039259678
0.1821,0.19500806844113913
0.1822,0.19473781456219416
0.18230000000000002,0.19446774875528838
0.1824,0.19419787101994765
0.1825,0.19392818135569728
0.1826,0.19365867976206178
0.1827,0.19338936623856506
0.18280000000000002,0.19312024078473045
0.1829,0.19285130340008047
0.183,0.19258255408413705
0.1831,0.19231399283642148
0.1832,0.19204561965645436
0.18330000000000002,0.19177743454375562
0.1834,0.19150943749784446
0.1835,0.1912416285182395
0.1836,0.19097400760445862
0.1837,0.19070657475601915
0.18380000000000002,0.19043932997243757
0.1839,0.19017227325322975
0.184,0.18990540459791094
0.1841,0.18963872400599566
0.1842,0.1893722314769978
0.18430000000000002,0.1891059270104305
0.1844,0.18883981060580615
0.1845,0.18857388226263663
0.18460000000000001,0.18830814198043305
0.1847,0.1880425897587058
0.18480000000000002,0.18777722559696464
0.1849,0.18751204949471859
0.185,0.18724706145147596
0.18510000000000001,0.18698226146674443
0.1852,0.186717649540031
0.18530000000000002,0.18645322567084183
0.1854,0.18618898985868257
0.1855,0.18592494210305804
0.18560000000000001,0.18566108240347237
0.1857,0.18539741075942906
0.18580000000000002,0.1851339271704309
0.1859,0.1848706316359798
0.186,0.1846075241555772
0.18610000000000002,0.18434460472872372
0.1862,0.18408187335491927
0.18630000000000002,0.18381933003366302
0.1864,0.1835569747644535
0.1865,0.1832948075467885
0.18660000000000002,0.183032828380165
0.1867,0.18277103726407945
0.18680000000000002,0.18250943419802737
0.1869,0.18224801918150368
0.187,0.1819867922140026
0.18710000000000002,0.18172575329501758
0.1872,0.1814649024240413
0.18730000000000002,0.18120423960056584
0.1874,0.1809437648240824
0.1875,0.18068347809408153
0.18760000000000002,0.18042337941005304
0.1877,0.18016346877148598
0.18780000000000002,0.17990374617786875
0.1879,0.1796442116286889
0.188,0.17938486512343335
0.18810000000000002,0.17912570666158817
0.1882,0.17886673624263869
0.1883,0.17860795386606967
0.1884,0.17834935953136494
0.1885,0.17809095323800764
0.18860000000000002,0.1778327349854802
0.1887,0.1775747047732642
0.1888,0.17731686260084062
0.1889,0.17705920846768952
0.189,0.17680174237329035
0.18910000000000002,0.17654446431712176
0.1892,0.17628737429866154
0.1893,0.17603047231738686
0.1894,0.17577375837277412
0.1895,0.1755172324642988
0.18960000000000002,0.17526089459143576
0.1897,0.17500474475365915
0.1898,0.1747487829504422
0.1899,0.17449300918125735
0.19,0.17423742344557644
0.19010000000000002,0.17398202574287047
0.1902,0.17372681607260956
0.1903,0.1734717944342632
0.1904,0.1732169608273
0.1905,0.17296231525118788
0.19060000000000002,0.17270785770539387
0.1907,0.1724535881893843
0.1908,0.17219950670262468
0.19090000000000001,0.17194561324457974
0.191,0.17169190781471344
0.19110000000000002,0.1714383904124889
0.1912,0.17118506103736852
0.1913,0.17093191968881385
0.19140000000000001,0.17067896636628563
0.1915,0.17042620106924386
0.19160000000000002,0.17017362379714773
0.1917,0.16992123454945562
0.1918,0.16966903332562508
0.19190000000000002,0.16941702012511287
0.192,0.16916519494737492
0.19210000000000002,0.16891355779186645
0.1922,0.16866210865804185
0.1923,0.1684108475453545
0.19240000000000002,0.16815977445325722
0.1925,0.16790888938120183
0.19260000000000002,0.16765819232863957
0.1927,0.16740768329502057
0.1928,0.16715736227979433
0.19290000000000002,0.16690722928240945
0.193,0.1666572843023138
0.19310000000000002,0.16640752733895423
0.1932,0.166157958391777
0.1933,0.16590857746022739
0.19340000000000002,0.16565938454374987
0.1935,0.1654103796417881
0.19360000000000002,0.16516156275378485
0.1937,0.16491293387918224
0.1938,0.16466449301742123
0.19390000000000002,0.16441624016794218
0.194,0.1641681753301846
0.19410000000000002,0.16392029850358708
0.1942,0.16367260968758734
0.1943,0.16342510888162232
0.19440000000000002,0.16317779608512809
0.1945,0.16293067129753983
0.19460000000000002,0.16268373451829196
0.1947,0.16243698574681792
0.1948,0.16219042498255037
0.19490000000000002,0.1619440522249211
0.195,0.16169786747336098
0.1951,0.1614518707273001
0.1952,0.1612060619861677
0.1953,0.160960441249392
0.19540000000000002,0.16071500851640053
0.1955,0.16046976378661984
0.1956,0.16022470705947564
0.1957,0.15997983833439272
0.1958,0.15973515761079504
0.19590000000000002,0.15949066488810573
0.196,0.1592463601657469
0.1961,0.15900224344313985
0.1962,0.15875831471970508
0.1963,0.15851457399486202
0.19640000000000002,0.15827102126802936
0.1965,0.15802765653862486
0.1966,0.15778447980606533
0.1967,0.15754149106976675
0.1968,0.15729869032914415
0.19690000000000002,0.1570560775836117
0.197,0.15681365283258267
0.1971,0.15657141607546934
0.19720000000000001,0.1563293673116832
0.1973,0.15608750654063483
0.19740000000000002,0.15584583376173378
0.1975,0.15560434897438877
0.1976,0.15536305217800758
0.19770000000000001,0.15512194337199708
0.1978,0.15488102255576328
0.19790000000000002,0.15464028972871113
0.198,0.15439974489024483
0.1981,0.15415938803976748
0.19820000000000002,0.1539192191766814
0.1983,0.15367923830038785
0.19840000000000002,0.15343944541028728
0.1985,0.15319984050577912
0.1986,0.15296042358626186
0.19870000000000002,0.15272119465113312
0.1988,0.15248215369978954
0.19890000000000002,0.1522433007316268
0.199,0.1520046357460397
0.1991,0.15176615874242197
0.19920000000000002,0.15152786972016646
0.1993,0.15128976867866514
0.19940000000000002,0.1510518556173089
0.1995,0.15081413053548776
0.1996,0.15057659343259072
0.19970000000000002,0.15033924430800585
0.1998,0.1501020831611203
0.19990000000000002,0.14986510999132013
0.2,0.1496283247979906
0.2001,0.14939172758051583
0.20020000000000002,0.1491553183382791
0.2003,0.14891909707066264
0.20040000000000002,0.14868306377704774
0.2005,0.14844721845681466
0.2006,0.14821156110934275
0.20070000000000002,0.14797609173401033
0.2008,0.14774081033019473
0.20090000000000002,0.1475057168972723
0.201,0.14727081143461837
0.2011,0.14703609394160738
0.20120000000000002,0.14680156441761272
0.2013,0.14656722286200666
0.20140000000000002,0.14633306927416062
0.2015,0.14609910365344497
0.2016,0.14586532599922908
0.20170000000000002,0.1456317363108813
0.2018,0.145398334587769
0.2019,0.14516512082925845
0.202,0.144932095034715
0.2021,0.14469925720350293
0.20220000000000002,0.1444666073349856
0.2023,0.14423414542852514
0.2024,0.14400187148348284
0.2025,0.14376978549921896
0.2026,0.14353788747509258
0.20270000000000002,0.14330617741046187
0.2028,0.1430746553046839
0.2029,0.14284332115711484
0.203,0.14261217496710965
0.2031,0.1423812167340223
0.20320000000000002,0.14215044645720573
0.2033,0.14191986413601185
0.2034,0.14168946976979152
0.20350000000000001,0.1414592633578945
0.2036,0.1412292448996695
0.20370000000000002,0.14099941439446426
0.2038,0.1407697718416253
0.2039,0.14054031724049829
0.20400000000000001,0.14031105059042762
0.2041,0.14008197189075677
0.20420000000000002,0.13985308114082803
0.2043,0.1396243783399827
0.2044,0.13939586348756103
0.20450000000000002,0.13916753658290204
0.2046,0.13893939762534382
0.20470000000000002,0.1387114466142233
0.2048,0.13848368354887636
0.2049,0.1382561084286378
0.20500000000000002,0.13802872125284127
0.2051,0.13780152202081938
0.20520000000000002,0.1375745107319036
0.2053,0.13734768738542436
0.2054,0.1371210519807109
0.20550000000000002,0.13689460451709143
0.2056,0.13666834499389302
0.20570000000000002,0.13644227341044166
0.2058,0.13621638976606215
0.2059,0.13599069406007824
0.20600000000000002,0.13576518629181258
0.2061,0.13553986646058666
0.20620000000000002,0.13531473456572077
0.2063,0.13508979060653425
0.2064,0.13486503458234517
0.20650000000000002,0.13464046649247044
0.2066,0.134416086336226
0.20670000000000002,0.1341918941129265
0.2068,0.1339678898218855
0.2069,0.13374407346241543
0.20700000000000002,0.13352044503382757
0.2071,0.133297004535432
0.20720000000000002,0.13307375196653767
0.2073,0.13285068732645244
0.2074,0.13262781061448292
0.20750000000000002,0.1324051218299346
0.2076,0.13218262097211186
0.20770000000000002,0.13196030804031775
0.2078,0.1317381830338543
0.2079,0.13151624595202233
0.20800000000000002,0.13129449679412147
0.2081,0.13107293555945015
0.2082,0.13085156224730568
0.2083,0.13063037685698412
0.2084,0.13040937938778033
0.20850000000000002,0.13018856983898808
0.2086,0.1299679482098998
0.2087,0.1297475144998069
0.2088,0.12952726870799938
0.2089,0.12930721083376626
0.20900000000000002,0.12908734087639515
0.2091,0.12886765883517254
0.2092,0.1286481647093838
0.2093,0.1284288584983129
0.2094,0.1282097402012427
0.20950000000000002,0.1279908098174549
0.2096,0.12777206734622976
0.2097,0.12755351278684654
0.20980000000000001,0.12733514613858316
0.2099,0.12711696740071626
0.21000000000000002,0.1268989765725214
0.2101,0.12668117365327267
0.2102,0.12646355864224318
0.21030000000000001,0.12624613153870456
0.2104,0.12602889234192738
0.21050000000000002,0.12581184105118076
0.2106,0.12559497766573274
0.2107,0.12537830218485
0.21080000000000002,0.12516181460779793
0.2109,0.12494551493384082
0.21100000000000002,0.1247294031622415
0.2111,0.12451347929226161
0.2112,0.12429774332316149
0.21130000000000002,0.12408219525420022
0.2114,0.12386683508463561
0.21150000000000002,0.12365166281372418
0.2116,0.12343667844072108
0.2117,0.12322188196488032
0.21180000000000002,0.12300727338545442
0.2119,0.12279285270169478
0.21200000000000002,0.12257861991285139
0.2121,0.12236457501817298
0.2122,0.12215071801690691
0.21230000000000002,0.12193704890829928
0.2124,0.12172356769159491
0.21250000000000002,0.1215102743660372
0.2126,0.12129716893086828
0.2127,0.12108425138532897
0.21280000000000002,0.12087152172865875
0.2129,0.12065897996009568
0.21300000000000002,0.12044662607887666
0.2131,0.12023446008423704
0.2132,0.12002248197541097
0.21330000000000002,0.11981069175163123
0.2134,0.11959908941212917
0.21350000000000002,0.11938767495613489
0.2136,0.11917644838287708
0.2137,0.11896540969158302
0.21380000000000002,0.1187545588814787
0.2139,0.11854389595178874
0.21400000000000002,0.11833342090173629
0.2141,0.11812313373054324
0.2142,0.11791303443743001
0.21430000000000002,0.11770312302161573
0.2144,0.11749339948231802
0.21450000000000002,0.11728386381875318
0.2146,0.11707451603013616
0.2147,0.11686535611568037
0.21480000000000002,0.11665638407459797
0.2149,0.11644759990609962
0.215,0.1162390036093946
0.2151,0.11603059518369073
0.2152,0.1158223746281945
0.21530000000000002,0.11561434194211091
0.2154,0.11540649712464354
0.2155,0.11519884017499457
0.2156,0.11499137109236471
0.2157,0.11478408987595322
0.21580000000000002,0.11457699652495802
0.2159,0.11437009103857544
0.216,0.1141633734160005
0.21610000000000001,0.11395684365642662
0.2162,0.11375050175904591
0.21630000000000002,0.11354434772304892
0.2164,0.11333838154762477
0.2165,0.11313260323196109
0.21660000000000001,0.11292701277524404
0.2167,0.11272161017665837
0.21680000000000002,0.11251639543538725
0.2169,0.1123113685506124
0.217,0.1121065295215141
0.21710000000000002,0.11190187834727107
0.2172,0.11169741502706054
0.21730000000000002,0.1114931395600583
0.2174,0.11128905194543855
0.2175,0.11108515218237404
0.21760000000000002,0.11088144027003599
0.2177,0.11067791620759408
0.21780000000000002,0.11047457999421652
0.2179,0.11027143162906992
0.218,0.11006847111131943
0.21810000000000002,0.1098656984401286
0.2182,0.10966311361465951
0.21830000000000002,0.10946071663407266
0.2184,0.10925850749752697
0.2185,0.1090564862041799
0.21860000000000002,0.10885465275318722
0.2187,0.1086530071437033
0.21880000000000002,0.10845154937488077
0.2189,0.10825027944587087
0.219,0.1080491973558231
0.21910000000000002,0.10784830310388552
0.2192,0.10764759668920454
0.21930000000000002,0.10744707811092497
0.2194,0.10724674736819005
0.2195,0.10704660446014144
0.21960000000000002,0.10684664938591917
0.2197,0.1066468821446617
0.21980000000000002,0.10644730273550584
0.2199,0.1062479111575868
0.22,0.10604870741003823
0.22010000000000002,0.10584969149199208
0.2202,0.10565086340257868
0.22030000000000002,0.10545222314092677
0.2204,0.10525377070616342
0.2205,0.10505550609741408
0.22060000000000002,0.10485742931380257
0.2207,0.10465954035445098
0.22080000000000002,0.10446183921847983
0.2209,0.10426432590500798
0.221,0.10406700041315256
0.22110000000000002,0.10386986274202911
0.2212,0.10367291289075142
0.22130000000000002,0.10347615085843162
0.2214,0.10327957664418023
0.2215,0.103083190247106
0.22160000000000002,0.10288699166631599
0.2217,0.10269098090091562
0.2218,0.10249515795000855
0.22190000000000001,0.10229952281269679
0.222,0.10210407548808056
0.22210000000000002,0.10190881597525846
0.2222,0.10171374427332726
0.2223,0.1015188603813821
0.22240000000000001,0.10132416429851634
0.2225,0.1011296560238216
0.22260000000000002,0.1009353355563878
0.2227,0.10074120289530303
0.2228,0.10054725803965371
0.22290000000000001,0.1003535009885245
0.223,0.10015993174099823
0.22310000000000002,0.09996655029615602
0.2232,0.09977335665307722
0.2233,0.09958035081083937
0.22340000000000002,0.09938753276851825
0.2235,0.09919490252518783
0.22360000000000002,0.09900246007992035
0.2237,0.09881020543178615
0.2238,0.09861813857985387
0.22390000000000002,0.09842625952319026
0.224,0.09823456826086031
0.22410000000000002,0.09804306479192718
0.2242,0.09785174911545218
0.2243,0.0976606212304948
0.22440000000000002,0.09746968113611278
0.2245,0.09727892883136184
0.22460000000000002,0.09708836431529602
0.2247,0.09689798758696744
0.2248,0.09670779864542638
0.22490000000000002,0.09651779748972122
0.225,0.09632798411889852
0.22510000000000002,0.09613835853200298
0.2252,0.09594892072807734
0.2253,0.09575967070616252
0.22540000000000002,0.09557060846529758
0.2255,0.09538173400451959
0.22560000000000002,0.09519304732286382
0.2257,0.09500454841936355
0.2258,0.0948162372930502
0.22590000000000002,0.09462811394295328
0.226,0.09444017836810031
0.22610000000000002,0.09425243056751696
0.2262,0.09406487054022691
0.2263,0.09387749828525195
0.22640000000000002,0.09369031380161186
0.2265,0.09350331708832452
0.22660000000000002,0.09331650814440581
0.2267,0.09312988696886973
0.2268,0.0929434535607282
0.22690000000000002,0.09275720791899124
0.227,0.09257115004266686
0.22710000000000002,0.09238527993076107
0.2272,0.09219959758227793
0.2273,0.09201410299621945
0.22740000000000002,0.09182879617158571
0.2275,0.09164367710737467
0.22760000000000002,0.09145874580258237
0.2277,0.09127400225620277
0.2278,0.0910894464672278
0.22790000000000002,0.09090507843464743
0.228,0.09072089815744949
0.2281,0.0905369056346198
0.22820000000000001,0.09035310086514213
0.2283,0.09016948384799824
0.22840000000000002,0.0899860545821677
0.2285,0.08980281306662811
0.2286,0.08961975930035497
0.22870000000000001,0.08943689328232166
0.2288,0.0892542150114995
0.22890000000000002,0.08907172448685771
0.229,0.08888942170736341
0.2291,0.08870730667198157
0.22920000000000001,0.0885253793796751
0.2293,0.08834363982940471
0.22940000000000002,0.08816208802012908
0.2295,0.08798072395080465
0.2296,0.0877995476203858
0.22970000000000002,0.08761855902782471
0.2298,0.08743775817207139
0.22990000000000002,0.08725714505207374
0.23,0.08707671966677746
0.2301,0.08689648201512606
0.23020000000000002,0.08671643209606092
0.2303,0.08653656990852114
0.23040000000000002,0.0863568954514437
0.2305,0.08617740872376332
0.2306,0.08599810972441259
0.23070000000000002,0.08581899845232178
0.2308,0.08564007490641902
0.23090000000000002,0.08546133908563014
0.231,0.08528279098887877
0.2311,0.08510443061508628
0.23120000000000002,0.08492625796317185
0.2313,0.08474827303205228
0.23140000000000002,0.08457047582064221
0.2315,0.08439286632785394
0.2316,0.08421544455259751
0.23170000000000002,0.08403821049378069
0.2318,0.08386116415030892
0.23190000000000002,0.0836843055210854
0.232,0.08350763460501093
0.2321,0.08333115140098404
0.23220000000000002,0.08315485590790095
0.2323,0.08297874812465553
0.23240000000000002,0.08280282805013933
0.2325,0.08262709568324149
0.2326,0.08245155102284889
0.23270000000000002,0.08227619406784596
0.2328,0.08210102481711484
0.23290000000000002,0.0819260432695352
0.233,0.08175124942398444
0.2331,0.08157664327933749
0.23320000000000002,0.08140222483446684
0.2333,0.0812279940882427
0.23340000000000002,0.08105395103953275
0.2335,0.08088009568720234
0.2336,0.08070642803011431
0.23370000000000002,0.08053294806712909
0.2338,0.08035965579710466
0.23390000000000002,0.08018655121889659
0.234,0.08001363433135791
0.2341,0.07984090513333925
0.23420000000000002,0.0796683636236887
0.2343,0.07949600980125197
0.23440000000000003,0.07932384366487213
0.23450000000000001,0.07915186521338986
0.2346,0.07898007444564327
0.23470000000000002,0.07880847136046798
0.2348,0.0786370559566971
0.2349,0.07846582823316114
0.23500000000000001,0.07829478818868815
0.2351,0.07812393582210357
0.23520000000000002,0.07795327113223029
0.2353,0.07778279411788866
0.2354,0.07761250477789643
0.23550000000000001,0.07744240311106877
0.2356,0.07727248911621824
0.23570000000000002,0.07710276279215486
0.2358,0.07693322413768595
0.2359,0.0767638731516163
0.23600000000000002,0.07659470983274798
0.2361,0.0764257341798805
0.23620000000000002,0.0762569461918107
0.2363,0.07608834586733276
0.2364,0.0759199332052382
0.23650000000000002,0.0757517082043159
0.2366,0.07558367086335196
0.23670000000000002,0.07541582118112997
0.2368,0.07524815915643064
0.2369,0.07508068478803205
0.23700000000000002,0.0749133980747096
0.2371,0.0747462990152359
0.23720000000000002,0.07457938760838087
0.2373,0.07441266385291168
0.2374,0.07424612774759272
0.23750000000000002,0.07407977929118564
0.2376,0.07391361848244933
0.23770000000000002,0.07374764532013987
0.2378,0.0735818598030106
0.2379,0.07341626192981202
0.23800000000000002,0.07325085169929181
0.2381,0.07308562911019488
0.23820000000000002,0.07292059416126327
0.2383,0.07275574685123622
0.2384,0.07259108717885011
0.23850000000000002,0.07242661514283844
0.2386,0.07226233074193186
0.23870000000000002,0.07209823397485816
0.2388,0.07193432484034226
0.2389,0.07177060333710615
0.23900000000000002,0.07160706946386888
0.2391,0.07144372321934671
0.23920000000000002,0.07128056460225285
0.2393,0.0711175936112976
0.2394,0.07095481024518839
0.23950000000000002,0.07079221450262962
0.2396,0.07062980638232273
0.23970000000000002,0.07046758588296625
0.2398,0.07030555300325568
0.2399,0.07014370774188348
0.24000000000000002,0.0699820500975392
0.2401,0.06982058006890926
0.24020000000000002,0.0696592976546772
0.2403,0.06949820285352337
0.2404,0.06933729566412519
0.24050000000000002,0.06917657608515698
0.2406,0.06901604411528994
0.24070000000000003,0.06885569975319229
0.24080000000000001,0.06869554299752909
0.2409,0.06853557384696232
0.24100000000000002,0.06837579230015084
0.2411,0.06821619835575041
0.2412,0.06805679201241364
0.24130000000000001,0.06789757326879
0.2414,0.06773854212352583
0.24150000000000002,0.06757969857526425
0.2416,0.06742104262264521
0.2417,0.06726257426430554
0.24180000000000001,0.06710429349887881
0.2419,0.0669462003249954
0.24200000000000002,0.06678829474128244
0.2421,0.06663057674636388
0.2422,0.06647304633886038
0.24230000000000002,0.06631570351738936
0.2424,0.06615854828056497
0.24250000000000002,0.0660015806269981
0.2426,0.06584480055529629
0.2427,0.06568820806406386
0.24280000000000002,0.06553180315190175
0.2429,0.06537558581740763
0.24300000000000002,0.06521955605917577
0.2431,0.06506371387579715
0.2432,0.06490805926585932
0.24330000000000002,0.06475259222794653
0.2434,0.06459731276063961
0.24350000000000002,0.06444222086251596
0.2436,0.06428731653214964
0.2437,0.06413259976811123
0.24380000000000002,0.06397807056896788
0.2439,0.06382372893328335
0.24400000000000002,0.06366957485961787
0.2441,0.06351560834652822
0.2442,0.06336182939256774
0.24430000000000002,0.0632082379962862
0.2444,0.06305483415622991
0.24450000000000002,0.06290161787094163
0.2446,0.0627485891389606
0.2447,0.06259574795882253
0.24480000000000002,0.06244309432905952
0.2449,0.06229062824820014
0.24500000000000002,0.06213834971476936
0.2451,0.06198625872728854
0.2452,0.06183435528427543
0.24530000000000002,0.06168263938424416
0.2454,0.06153111102570522
0.24550000000000002,0.061379770207165445
0.2456,0.06122861692712801
0.2457,0.061077651184092384
0.24580000000000002,0.06092687297655437
0.2459,0.06077628230300605
0.24600000000000002,0.0606258791619358
0.2461,0.06047566355182823
0.2462,0.060325635471164235
0.24630000000000002,0.06017579491842094
0.2464,0.06002614189207168
0.24650000000000002,0.059876676390586005
0.2466,0.059727398412429654
0.2467,0.059578307956064565
0.24680000000000002,0.05942940501994883
0.2469,0.05928068960253672
0.24700000000000003,0.059132161702278585
0.24710000000000001,0.05898382131762097
0.2472,0.058835668447006446
0.24730000000000002,0.058687703088873784
0.2474,0.05853992524165775
0.24750000000000003,0.0583923349037892
0.24760000000000001,0.05824493207369504
0.2477,0.05809771674979823
0.24780000000000002,0.05795068893051774
0.2479,0.05780384861426853
0.248,0.05765719579946155
0.24810000000000001,0.057510730484503746
0.2482,0.05736445266779803
0.24830000000000002,0.05721836234774323
0.2484,0.05707245952273411
0.2485,0.05692674419116138
0.24860000000000002,0.05678121635141159
0.2487,0.056635876001867216
0.24880000000000002,0.05649072314090662
0.2489,0.056345757766903926
0.249,0.05620097987822918
0.24910000000000002,0.05605638947324824
0.2492,0.055911986550322715
0.24930000000000002,0.055767771107810046
0.2494,0.0556237431440634
0.2495,0.05547990265743176
0.24960000000000002,0.05533624964625981
0.2497,0.05519278410888794
0.24980000000000002,0.05504950604365227
0.2499,0.0549064154488846
0.25,0.054763512322912426
0.2501,0.05462079666405885
0.25020000000000003,0.05447826847064263
0.2503,0.054335927740978195
0.2504,0.05419377447337547
0.2505,0.05405180866614008
0.2506,0.053910030317573146
0.25070000000000003,0.05376843942597137
0.2508,0.053627035989626974
0.2509,0.053485820006827715
0.251,0.05334479147585683
0.2511,0.05320395039499304
0.25120000000000003,0.05306329676251055
0.2513,0.05292283057667898
0.2514,0.05278255183576339
0.2515,0.05264246053802428
0.2516,0.05250255668171749
0.25170000000000003,0.052362840265094246
0.2518,0.05222331128640116
0.2519,0.05208396974388015
0.252,0.05194481563576846
0.2521,0.05180584896029864
0.25220000000000004,0.051667069715698496
0.2523,0.05152847790019112
0.2524,0.05139007351199483
0.2525,0.05125185654932319
0.2526,0.051113827010384943
0.25270000000000004,0.05097598489338402
0.2528,0.05083833019651953
0.2529,0.05070086291798572
0.253,0.05056358305597197
0.2531,0.050426490608662757
0.25320000000000004,0.05028958557423762
0.2533,0.05015286795087122
0.2534,0.05001633773673323
0.2535,0.04987999492998835
0.2536,0.04974383952879632
0.25370000000000004,0.049607871531311784
0.2538,0.04947209093568444
0.2539,0.04933649774005888
0.254,0.04920109194257466
0.2541,0.049065873541366184
0.25420000000000004,0.04893084253456279
0.2543,0.048795998920288644
0.2544,0.048661342696662765
0.2545,0.048526873861798984
0.2546,0.048392592413805946
0.25470000000000004,0.04825849835078707
0.2548,0.048124591670840496
0.2549,0.04799087237205914
0.255,0.04785734045253059
0.2551,0.047723995910337165
0.25520000000000004,0.047590838743555804
0.2553,0.04745786895025813
0.2554,0.04732508652851037
0.2555,0.04719249147637335
0.2556,0.04706008379190248
0.25570000000000004,0.04692786347314771
0.2558,0.04679583051815354
0.2559,0.04666398492495897
0.256,0.04653232669159747
0.2561,0.046400855816097014
0.25620000000000004,0.04626957229647998
0.25630000000000003,0.04613847613076315
0.2564,0.046007567316957744
0.2565,0.0458768458530693
0.2566,0.04574631173709773
0.25670000000000004,0.04561596496703727
0.25680000000000003,0.045485805540876424
0.2569,0.045355833456597994
0.257,0.045226048712178994
0.2571,0.04509645130559073
0.25720000000000004,0.044967041234798624
0.25730000000000003,0.04483781849776233
0.2574,0.04470878309243561
0.2575,0.044579935016766374
0.2576,0.044451274268696626
0.2577,0.04432280084616243
0.25780000000000003,0.044194514747093905
0.2579,0.0440664159694152
0.258,0.043938504511044425
0.2581,0.0438107803698937
0.2582,0.04368324354386907
0.25830000000000003,0.043555894030870485
0.2584,0.043428731828791804
0.2585,0.04330175693552074
0.2586,0.04317496934893884
0.2587,0.04304836906692147
0.25880000000000003,0.04292195608733775
0.2589,0.042795730408050604
0.259,0.04266969202691663
0.2591,0.042543840941786176
0.2592,0.042418177150503236
0.25930000000000003,0.04229270065090543
0.2594,0.04216741144082404
0.2595,0.042042309518083874
0.2596,0.04191739488050338
0.2597,0.04179266752589447
0.25980000000000003,0.04166812745206258
0.2599,0.04154377465680664
0.26,0.041419609137918985
0.2601,0.04129563089318539
0.2602,0.041171839920385034
0.26030000000000003,0.0410482362172904
0.2604,0.040924819781667336
0.2605,0.04080159061127499
0.2606,0.04067854870386574
0.2607,0.04055569405718524
0.26080000000000003,0.04043302666897234
0.2609,0.040310546536959035
0.261,0.04018825365887051
0.2611,0.04006614803242501
0.2612,0.039944229655333924
0.26130000000000003,0.03982249852530164
0.2614,0.03970095464002558
0.2615,0.03957959799719616
0.2616,0.03945842859449675
0.2617,0.03933744642960363
0.26180000000000003,0.03921665150018598
0.2619,0.03909604380390585
0.262,0.03897562333841807
0.2621,0.038855390101370325
0.2622,0.038735344090403016
0.26230000000000003,0.03861548530314927
0.2624,0.038495813737234916
0.2625,0.038376329390278456
0.2626,0.03825703225989097
0.2627,0.038137922343676196
0.26280000000000003,0.038018999639230354
0.2629,0.037900264144142236
0.263,0.037781715855993096
0.2631,0.03766335477235665
0.2632,0.03754518089079901
0.26330000000000003,0.0374271942088787
0.2634,0.03730939472414655
0.2635,0.03719178243414573
0.2636,0.03707435733641168
0.2637,0.03695711942847203
0.26380000000000003,0.03684006870784668
0.2639,0.03672320517204763
0.264,0.036606528818579044
0.2641,0.036490039644937154
0.2642,0.03637373764861024
0.26430000000000003,0.03625762282707861
0.2644,0.036141695177814535
0.2645,0.036025954698282216
0.2646,0.03591040138593777
0.2647,0.03579503523822916
0.26480000000000004,0.03567985625259616
0.2649,0.03556486442647035
0.265,0.035450059757275006
0.2651,0.03533544224242516
0.2652,0.03522101187932745
0.26530000000000004,0.03510676866538019
0.2654,0.03499271259797323
0.2655,0.03487884367448797
0.2656,0.03476516189229731
0.2657,0.03465166724876563
0.26580000000000004,0.034538359741248685
0.2659,0.03442523936709362
0.266,0.034312306123638926
0.2661,0.03419956000821435
0.2662,0.03408700101814092
0.26630000000000004,0.03397462915073084
0.2664,0.033862444403287485
0.2665,0.03375044677310534
0.2666,0.03363863625746998
0.2667,0.033527012853657986
0.26680000000000004,0.03341557655893694
0.2669,0.03330432737056532
0.267,0.03319326528579257
0.2671,0.03308239030185892
0.2672,0.03297170241599545
0.26730000000000004,0.03286120162542395
0.2674,0.03275088792735695
0.2675,0.032640761318997645
0.2676,0.032530821797539834
0.2677,0.03242106936016789
0.26780000000000004,0.032311504004056725
0.2679,0.0322021257263717
0.268,0.03209293452426863
0.2681,0.031983930394893674
0.2682,0.03187511333538335
0.26830000000000004,0.03176648334286445
0.2684,0.03165804041445399
0.2685,0.03154978454725917
0.2686,0.031441715738377334
0.2687,0.031333833984895886
0.26880000000000004,0.031226139283892267
0.26890000000000003,0.03111863163243391
0.269,0.03101131102757816
0.2691,0.03090417746637224
0.2692,0.030797230945853214
0.26930000000000004,0.030690471463047878
0.26940000000000003,0.030583899014972802
0.2695,0.030477513598634168
0.2696,0.0303713152110278
0.2697,0.030265303849139072
0.26980000000000004,0.030159479509942848
0.26990000000000003,0.030053842190403465
0.27,0.029948391887474626
0.2701,0.029843128598099403
0.2702,0.029738052319210118
0.27030000000000004,0.029633163047728336
0.27040000000000003,0.029528460780564793
0.2705,0.029423945514619326
0.2706,0.02931961724678082
0.2707,0.029215475973927187
0.27080000000000004,0.02911152169292524
0.27090000000000003,0.02900775440063069
0.271,0.028904174093888072
0.2711,0.02880078076953067
0.2712,0.02869757442438048
0.2713,0.028594555055248133
0.27140000000000003,0.02849172265893283
0.2715,0.028389077232222313
0.2716,0.028286618771892747
0.2717,0.028184347274708723
0.2718,0.028082262737423147
0.27190000000000003,0.027980365156777195
0.272,0.027878654529500266
0.2721,0.02777713085230987
0.2722,0.02767579412191162
0.2723,0.02757464433499913
0.27240000000000003,0.027473681488253954
0.2725,0.02737290557834554
0.2726,0.027272316601931138
0.2727,0.027171914555655763
0.2728,0.027071699436152088
0.27290000000000003,0.026971671240040424
0.273,0.026871829963928614
0.2731,0.02677217560441196
0.2732,0.0266727081580732
0.2733,0.0265734276214824
0.27340000000000003,0.026474333991196884
0.2735,0.026375427263761176
0.2736,0.026276707435706925
0.2737,0.02617817450355283
0.2738,0.026079828463804577
0.27390000000000003,0.025981669312954758
0.274,0.025883697047482793
0.2741,0.025785911663854858
0.2742,0.025688313158523834
0.2743,0.025590901527929193
0.27440000000000003,0.02549367676849694
0.2745,0.025396638876639562
0.2746,0.025299787848755906
0.2747,0.025203123681231124
0.2748,0.02510664637043659
0.27490000000000003,0.025010355912729855
0.275,0.024914252304454494
0.2751,0.024818335541940115
0.2752,0.024722605621502195
0.2753,0.02462706253944206
0.27540000000000003,0.024531706292046783
0.2755,0.02443653687558908
0.2756,0.02434155428632726
0.2757,0.02424675852050514
0.2758,0.024152149574351932
0.27590000000000003,0.024057727444082178
0.276,0.023963492125895675
0.2761,0.023869443615977357
0.2762,0.023775581910497237
0.2763,0.02368190700561031
0.27640000000000003,0.023588418897456463
0.2765,0.023495117582160396
0.2766,0.023402003055831497
0.2767,0.023309075314563808
0.2768,0.0232163343544359
0.27690000000000003,0.02312378017151076
0.277,0.02303141276183577
0.2771,0.02293923212144252
0.2772,0.02284723824634679
0.2773,0.02275543113254843
0.27740000000000004,0.02266381077603125
0.2775,0.022572377172762934
0.2776,0.022481130318694965
0.2777,0.022390070209762487
0.2778,0.022299196841884236
0.27790000000000004,0.022208510210962422
0.278,0.022118010312882665
0.2781,0.022027697143513835
0.2782,0.021937570698708005
0.2783,0.021847630974300314
0.27840000000000004,0.02175787796610889
0.2785,0.02166831166993472
0.2786,0.021578932081561558
0.2787,0.021489739196755828
0.2788,0.021400733011266493
0.27890000000000004,0.02131191352082497
0.279,0.021223280721145016
0.2791,0.02113483460792261
0.2792,0.021046575176835843
0.2793,0.02095850242354483
0.27940000000000004,0.02087061634369156
0.2795,0.020782916932899815
0.2796,0.020695404186775044
0.2797,0.02060807810090423
0.2798,0.020520938670855825
0.27990000000000004,0.020433985892179565
0.28,0.02034721976040641
0.2801,0.0202606402710484
0.2802,0.020174247419598515
0.2803,0.020088041201530602
0.28040000000000004,0.020002021612299227
0.2805,0.01991618864733953
0.2806,0.01983054230206714
0.2807,0.01974508257187804
0.2808,0.019659809452148413
0.28090000000000004,0.01957472293823455
0.281,0.0194898230254727
0.2811,0.019405109709178966
0.2812,0.019320582984649132
0.2813,0.01923624284715857
0.28140000000000004,0.019152089291962094
0.28150000000000003,0.019068122314293817
0.2816,0.018984341909367035
0.2817,0.01890074807237407
0.2818,0.018817340798486147
0.28190000000000004,0.01873412008285325
0.28200000000000003,0.01865108592060398
0.2821,0.018568238306845432
0.2822,0.01848557723666301
0.2823,0.018403102705120338
0.28240000000000004,0.018320814707259072
0.28250000000000003,0.01823871323809878
0.2826,0.01815679829263677
0.2827,0.01807506986584797
0.2828,0.017993527952684753
0.28290000000000004,0.017912172548076803
0.28300000000000003,0.01783100364693097
0.2831,0.017750021244131057
0.2832,0.01766922533453776
0.2833,0.01758861591298842
0.28340000000000004,0.017508192974296937
0.28350000000000003,0.017427956513253552
0.2836,0.017347906524624722
0.2837,0.017268043003152947
0.2838,0.01718836594355661
0.28390000000000004,0.017108875340529794
0.28400000000000003,0.017029571188742147
0.2841,0.016950453482838673
0.2842,0.016871522217439594
0.2843,0.016792777387140176
0.2844,0.016714218986510525
0.28450000000000003,0.016635847010095448
0.2846,0.016557661452414264
0.2847,0.016479662307960607
0.2848,0.016401849571202286
0.2849,0.016324223236581063
0.28500000000000003,0.016246783298512497
0.2851,0.016169529751385737
0.2852,0.01609246258956336
0.2853,0.016015581807381152
0.2854,0.01593888739914796
0.28550000000000003,0.015862379359145452
0.2856,0.015786057681627958
0.2857,0.015709922360822255
0.2858,0.015633973390927387
0.2859,0.015558210766114442
0.28600000000000003,0.015482634480526376
0.2861,0.015407244528277778
0.2862,0.015332040903454715
0.2863,0.01525702360011446
0.2864,0.015182192612285332
0.28650000000000003,0.015107547933966476
0.2866,0.015033089559127624
0.2867,0.014958817481708912
0.2868,0.014884731695620646
0.2869,0.014810832194743074
0.28700000000000003,0.014737118972926185
0.2871,0.014663592023989465
0.2872,0.0145902513417217
0.2873,0.014517096919880701
0.2874,0.014444128752193119
0.28750000000000003,0.014371346832354175
0.2876,0.014298751154027472
0.2877,0.014226341710844692
0.2878,0.014154118496405414
0.2879,0.014082081504276842
0.28800000000000003,0.014010230727993563
0.2881,0.013938566161057313
0.2882,0.013867087796936715
0.2883,0.01379579562906702
0.2884,0.013724689650849864
0.28850000000000003,0.013653769855653017
0.2886,0.013583036236810104
0.2887,0.013512488787620354
0.2888,0.013442127501348324
0.2889,0.013371952371223648
0.28900000000000003,0.013301963390440754
0.2891,0.01323216055215859
0.2892,0.013162543849500347
0.2893,0.013093113275553183
0.2894,0.013023868823367946
0.28950000000000004,0.012954810485958868
0.2896,0.012885938256303296
0.2897,0.012817252127341404
0.2898,0.012748752091975873
0.2899,0.01268043814307162
0.29000000000000004,0.012612310273455484
0.2901,0.012544368475915918
0.2902,0.012476612743202695
0.2903,0.012409043068026591
0.2904,0.012341659443059066
0.29050000000000004,0.012274461860931958
0.2906,0.01220745031423714
0.2907,0.01214062479552623
0.2908,0.012073985297310236
0.2909,0.012007531812059234
0.29100000000000004,0.011941264332202038
0.2911,0.011875182850125848
0.2912,0.011809287358175925
0.2913,0.01174357784865523
0.2914,0.011678054313824087
0.29150000000000004,0.011612716745899818
0.2916,0.011547565137056398
0.2917,0.01148259947942408
0.2918,0.011417819765089042
0.2919,0.011353225986093007
0.29200000000000004,0.011288818134432877
0.2921,0.01122459620206036
0.2922,0.011160560180881568
0.2923,0.01109671006275665
0.2924,0.011033045839499402
0.29250000000000004,0.010969567502876853
0.2926,0.010906275044608883
0.2927,0.010843168456367817
0.2928,0.010780247729778005
0.2929,0.010717512856415428
0.29300000000000004,0.010654963827807253
0.2931,0.010592600635431439
0.2932,0.010530423270716297
0.2933,0.010468431725040037
0.2934,0.010406625989730375
0.29350000000000004,0.010345006056064043
0.2936,0.010283571915266378
0.2937,0.010222323558510847
0.2938,0.01016126097691859
0.2939,0.01010038416155797
0.29400000000000004,0.01003969310344409
0.29410000000000003,0.009979187793538326
0.2942,0.009918868222747835
0.2943,0.009858734381925072
0.2944,0.009798786261867327
0.29450000000000004,0.009739023853316181
0.29460000000000003,0.00967944714695702
0.2947,0.009620056133418549
0.2948,0.009560850803272233
0.2949,0.009501831147031807
0.29500000000000004,0.009442997155152736
0.29510000000000003,0.009384348818031678
0.2952,0.009325886126005946
0.2953,0.009267609069352952
0.2954,0.009209517638289663
0.29550000000000004,0.009151611822972028
0.29560000000000003,0.009093891613494423
0.2957,0.009036356999889061
0.2958,0.008979007972125403
0.2959,0.008921844520109596
0.29600000000000004,0.008864866633683842
0.29610000000000003,0.008808074302625816
0.2962,0.008751467516648041
0.2963,0.00869504626539727
0.2964,0.008638810538453856
0.29650000000000004,0.008582760325331121
0.29660000000000003,0.0085268956154747
0.2967,0.0084712163982619
0.2968,0.008415722663001026
0.2969,0.008360414398930729
0.29700000000000004,0.008305291595219306
0.29710000000000003,0.008250354240964018
0.2972,0.00819560232519041
0.2973,0.00814103583685159
0.2974,0.008086654764827506
0.2975,0.008032459097924247
0.29760000000000003,0.007978448824873289
0.2977,0.007924623934330757
0.2978,0.007870984414876669
0.2979,0.007817530255014181
0.298,0.007764261443168807
0.29810000000000003,0.007711177967687634
0.2982,0.007658279816838534
0.2983,0.007605566978809348
0.2984,0.007553039441707079
0.2985,0.007500697193557065
0.29860000000000003,0.007448540222302134
0.2987,0.007396568515801759
0.2988,0.007344782061831199
0.2989,0.007293180848080613
0.299,0.007241764862154192
0.29910000000000003,0.00719053409156925
0.2992,0.00713948852375531
0.2993,0.007088628146053201
0.2994,0.007037952945714091
0.2995,0.006987462909898577
0.29960000000000003,0.006937158025675685
0.2997,0.006887038280021916
0.2998,0.006837103659820253
0.2999,0.006787354151859148
0.3,0.006737789742831523
0.30010000000000003,0.006688410419333712
0.3002,0.006639216167864437
0.3003,0.006590206974823728
0.3004,0.006541382826511852
0.3005,0.006492743709128223
0.30060000000000003,0.006444289608770284
0.3007,0.00639602051143239
0.3008,0.006347936403004651
0.3009,0.006300037269271791
0.301,0.0062523230959119595
0.30110000000000003,0.006204793868495537
0.3012,0.006157449572483935
0.3013,0.006110290193228347
0.3014,0.006063315715968518
0.3015,0.006016526125831468
0.30160000000000003,0.005969921407830203
0.3017,0.005923501546862421
0.3018,0.0058772665277091705
0.3019,0.005831216335033517
0.302,0.005785350953379172
0.30210000000000004,0.0057396703671691
0.3022,0.005694174560704121
0.3023,0.00564886351816146
0.3024,0.005603737223593318
0.3025,0.005558795660925377
0.30260000000000004,0.005514038813955307
0.3027,0.005469466666351238
0.3028,0.005425079201650224
0.3029,0.005380876403256662
0.303,0.005336858254440693
0.30310000000000004,0.005293024738336594
0.3032,0.005249375837941104
0.3033,0.005205911536111776
0.3034,0.00516263181556526
0.3035,0.0051195366588755705
0.30360000000000004,0.0050766260484723415
0.3037,0.0050338999666390246
0.3038,0.004991358395511079
0.3039,0.004949001317074131
0.304,0.0049068287131620834
0.30410000000000004,0.004864840565455219
0.3042,0.0048230368554782535
0.3043,0.004781417564598366
0.3044,0.0047399826740231925
0.3045,0.0046987321647987785
0.30460000000000004,0.0046576660178075146
0.3047,0.004616784213766023
0.3048,0.004576086733223001
0.3049,0.004535573556557055
0.305,0.0044952446639744655
0.30510000000000004,0.004455100035506931
0.3052,0.004415139651009269
0.3053,0.0043753634901570766
0.3054,0.004335771532444354
0.3055,0.004296363757181067
0.30560000000000004,0.004257140143490703
0.3057,0.004218100670307742
0.3058,0.0041792453163751134
0.3059,0.0041405740602415905
0.306,0.004102086880259143
0.30610000000000004,0.004063783754580245
0.3062,0.004025664661155128
0.3063,0.003987729577728983
0.3064,0.0039499784818391205
0.3065,0.0039124113508120706
0.30660000000000004,0.0038750281617606214
0.30670000000000003,0.00383782889158083
0.3068,0.003800813516948936
0.3069,0.003763982014318262
0.307,0.0037273343599160185
0.30710000000000004,0.0036908705297400706
0.30720000000000003,0.003654590499555632
0.3073,0.003618494244891903
0.3074,0.00358258174103864
0.3075,0.0035468529630426526
0.30760000000000004,0.0035113078857042525
0.30770000000000003,0.003475946483573605
0.3078,0.0034407687309470367
0.3079,0.0034057746018632444
0.308,0.003370964070099461
0.30810000000000004,0.0033363371091675066
0.30820000000000003,0.003301893692309795
0.3083,0.003267633792495234
0.3084,0.0032335573824150707
0.3085,0.0031996644344786155
0.30860000000000004,0.003165954920808926
0.30870000000000003,0.0031324288132383482
0.3088,0.0030990860833040195
0.3089,0.0030659267022432385
0.309,0.0030329506409887586
0.30910000000000004,0.0030001578701639854
0.30920000000000003,0.002967548360078048
0.3093,0.0029351220807208108
0.3094,0.002902879001757731
0.3095,0.0028708190925246396
0.30960000000000004,0.0028389423220224028
0.30970000000000003,0.002807248658911457
0.3098,0.002775738071506248
0.3099,0.002744410527769516
0.31,0.0027132659953064985
0.31010000000000004,0.0026823044413589645
0.31020000000000003,0.0026515258327991452
0.3103,0.0026209301361235122
0.3104,0.002590517317446435
0.3105,0.002560287342493673
0.3106,0.00253024017659574
0.31070000000000003,0.0025003757846811117
0.3108,0.0024706941312692752
0.3109,0.0024411951804636186
0.311,0.002411878895944164
0.3111,0.0023827452409601246
0.31120000000000003,0.0023537941783222894
0.3113,0.002325025670395235
0.3114,0.0022964396790893416
0.3115,0.0022680361658526313
0.3116,0.002239815091662412
0.31170000000000003,0.0022117764170167006
0.3118,0.0021839201019254705
0.3119,0.0021562461059016643
0.312,0.0021287543879519853
0.3121,0.002101444906567486
0.31220000000000003,0.002074317619713893
0.3123,0.002047372484821717
0.3124,0.0020206094587761013
0.3125,0.001994028497906415
0.3126,0.0019676295579755965
0.31270000000000003,0.0019414125941692062
0.3128,0.0019153775610842095
0.3129,0.001889524412717474
0.313,0.0018638531024539598
0.3131,0.0018383635830546057
0.31320000000000003,0.0018130558066438982
0.3133,0.0017879297246971078
0.3134,0.0017629852880271895
0.3135,0.0017382224467713352
0.3136,0.0017136411503771546
0.31370000000000003,0.0016892413475884933
0.3138,0.001665022986430853
0.3139,0.0016409860141964193
0.314,0.001617130377428668
0.3141,0.001593456021906555
0.31420000000000003,0.0015699628926282494
0.3143,0.0015466509337944162
0.3144,0.001523520088791025
0.3145,0.0015005703001716596
0.3146,0.0014778015096393305
0.31470000000000004,0.001455213658027747
0.3148,0.0014328066852820596
0.3149,0.0014105805304390118
0.315,0.001388535131606537
0.3151,0.001366670425942721
0.31520000000000004,0.0013449863496341427
0.3153,0.0013234828378735635
0.3154,0.0013021598248369405
0.3155,0.0012810172436597174
0.3156,0.0012600550264124058
0.31570000000000004,0.001239273104075398
0.3158,0.0012186714065129858
0.3159,0.0011982498624465636
0.316,0.0011780083994269884
0.3161,0.001157946943806034
0.31620000000000004,0.0011380654207069482
0.3163,0.0011183637539940341
0.3164,0.0010988418662412412
0.3165,0.001079499678699723
0.3166,0.0010603371112643096
0.31670000000000004,0.0010413540824388585
0.3168,0.0010225505093004346
0.3169,0.0010039263074622675
0.317,0.0009854813910354413
0.3171,0.0009672156725892533
0.31720000000000004,0.0009491290631101916
0.3173,0.0009312214719594705
0.3174,0.000913492806829058
0.3175,0.0008959429736961319
0.3176,0.0008785718767758913
0.31770000000000004,0.0008613794184726541
0.3178,0.0008443654993291631
0.3179,0.000827530017974009
0.318,0.0008108728710671024
0.3181,0.0007943939532430852
0.31820000000000004,0.0007780931570526026
0.3183,0.000761970372901316
0.3184,0.0007460254889865677
0.3185,0.0007302583912315768
0.3186,0.0007146689632170422
0.31870000000000004,0.0006992570861100364
0.31880000000000003,0.0006840226385900505
0.3189,0.0006689654967720461
0.319,0.0006540855341263775
0.3191,0.0006393826213954045
0.31920000000000004,0.0006248566265066519
0.31930000000000003,0.0006105074144823186
0.3194,0.0005963348473449542
0.3195,0.000582338784019102
0.3196,0.000568519080228698
0.31970000000000004,0.0005548755883899868
0.31980000000000003,0.0005414081574997343
0.3199,0.0005281166330184542
0.32,0.0005150008567484012
0.3201,0.0005020606667060139
0.32020000000000004,0.0004892958969885225
0.32030000000000003,0.0004767063776343662
0.3204,0.00046429193447708813
0.3205,0.0004520523889923112
0.3206,0.00043998755813740633
0.32070000000000004,0.00042809725418341336
0.32080000000000003,0.00041638128453875823
0.3209,0.0004048394515642695
0.321,0.00039347155237896386
0.3211,0.00038227737865604054
0.32120000000000004,0.0003712567164084652
0.32130000000000003,0.00036040934576350237
0.3214,0.00034973504072548434
0.3215,0.00033923356892607035
0.3216,0.0003289046913611819
0.32170000000000004,0.00031874816211373454
0.32180000000000003,0.0003087637280612431
0.3219,0.0002989511285672681
0.322,0.00028931009515561535
0.3221,0.0002798403511661164
0.32220000000000004,0.00027054161139069904
0.32230000000000003,0.00026141358168838084
0.3224,0.00025245595857768615
0.3225,0.00024366842880487003
0.3226,0.00023505066888619838
0.32270000000000004,0.00022660234462238272
0.32280000000000003,0.0002183231105831042
0.3229,0.0002102126095593882
0.323,0.00020227047198138857
0.3231,0.00019449631529893006
0.32320000000000004,0.00018688974332192238
0.32330000000000003,0.00017945034551749035
0.3234,0.00017217769626039824
0.3235,0.00016507135403300368
0.3236,0.0001581308605706602
0.32370000000000004,0.00015135573994808503
0.32380000000000003,0.0001447454976017902
0.3239,0.000138299619283224
0.324,0.00013201756993674096
0.3241,0.00012589879249596435
0.3242,0.00011994270659147637
0.32430000000000003,0.00011414870716209042
0.3244,0.00010851616296118817
0.3245,0.0001030444149487872
0.3246,9.773277455906392e-05
0.3247,9.258052183206065e-05
0.32480000000000003,8.758690339718265e-05
0.3249,8.275113029487333e-05
0.325,7.807237562152395e-05
0.3251,7.354977198121518e-05
0.3252,6.918240872631077e-05
0.32530000000000003,6.496932896721475e-05
0.3254,6.090952632977407e-05
0.3255,5.700194143685804e-05
0.3256,5.3245458088599994e-05
0.3257,4.9638899113660696e-05
0.32580000000000003,4.618102186172621e-05
0.3259,4.287051330533011e-05
0.326,3.9705984717109625e-05
0.3261,3.668596588687763e-05
0.3262,3.380889884162092e-05
0.32630000000000003,3.107313103096975e-05
0.3264,2.847690794116705e-05
0.3265,2.6018365102571156e-05
0.3266,2.3695519459869897e-05
0.3267,2.1506260081269835e-05
0.32680000000000003,1.9448338194021864e-05
0.3269,1.751935655009541e-05
0.327,1.57167581493359e-05
0.3271,1.4037814380155108e-05
0.3272,1.2479612682291598e-05
0.32730000000000004,1.1039043895463277e-05
0.3274,9.712789535225892e-06
0.3275,8.497309336612835e-06
0.3276,7.388829530495436e-06
0.3277,6.383332469385457e-06
0.32780000000000004,5.476548398742179e-06
0.3279,4.663950372901459e-06
0.328,3.940753531221638e-06
0.3281,3.3019201600873435e-06
0.3282,2.742172137275027e-06
0.32830000000000004,2.2560124384247194e-06
0.3284,1.8377573164450872e-06
0.3285,1.4815804672947195e-06
0.3286,1.1815698938822452e-06
0.3287,9.317972209612402e-07
0.32880000000000004,7.263979004313211e-07
0.3289,5.596591724942225e-07
0.329,4.2611102478659906e-07
0.3291,3.2061404132373123e-07
0.3292,2.3843733368470657e-07
0.32930000000000004,1.7532002344998317e-07
0.3294,1.275111370727272e-07
0.3295,9.178513594946517e-08
0.3296,6.543319748603583e-08
0.3297,4.623317238346143e-08
0.32980000000000004,3.2403275699498734e-08
0.3299,2.2545649991338287e-08
0.33,1.5585875705589263e-08
0.3301,1.0713659165747873e-08
0.3302,7.3283417759248215e-09
0.33030000000000004,4.99151426415348e-09
0.3304,3.3875551510921555e-09
0.3305,2.291958880522274e-09
0.3306,1.5466895948377151e-09
0.3307,1.0414944173731837e-09
0.33080000000000004,7.000417122165258e-10
0.3309,4.698254873618389e-10
0.331,3.149247710523665e-10
0.3311,2.1087671862897424e-10
0.3312,1.4112854779916995e-10
0.33130000000000004,9.433875973376489e-11
0.33140000000000003,6.302347179920659e-11
0.3315,4.2084319598844303e-11
0.3316,2.8091968755122604e-11
0.3317,1.8746345414079244e-11
0.33180000000000004,1.2506817744287049e-11
0.33190000000000003,8.34241460200343e-12
0.332,5.563742243839052e-12
0.3321,3.710096819360838e-12
0.3322,2.47375627075612e-12
0.33230000000000004,1.6492652785115265e-12
0.33240000000000003,1.099494429430869e-12
0.3325,7.329429218215897e-13
0.3326,4.885697068879401e-13
0.3327,3.256611692969725e-13
0.33280000000000004,2.170658928223343e-13
0.33290000000000003,1.4467913600360523e-13
0.333,9.64297417821427e-14
0.3331,6.427004049311854e-14
0.3332,4.283512101776588e-14
0.33330000000000004,2.8548704590176e-14
0.33340000000000003,1.9026930020791943e-14
0.3335,1.2680830377263579e-14
0.3336,8.45130817736301e-15
0.3337,5.632457952569323e-15
0.33380000000000004,3.753791635057146e-15
0.33390000000000003,2.501732581376875e-15
0.334,1.6672871332578867e-15
0.3341,1.1111659564363692e-15
0.3342,7.405368119286272e-16
0.33430000000000004,4.935301874072189e-16
0.33440000000000003,3.2891240869054026e-16
0.3345,2.192029323754888e-16
0.3346,1.4608718046001084e-16
0.3347,9.735932778490967e-17
0.33480000000000004,6.488477337626071e-17
0.33490000000000003,4.324220461142168e-17
0.335,2.881858867979235e-17
0.3351,1.9206023883239365e-17
0.3352,1.2799768638005759e-17
0.33530000000000004,8.530346906980507e-18
0.33540000000000003,5.6850095824894956e-18
0.3355,3.7887474437340426e-18
0.3356,2.5249923673672797e-18
0.3357,1.6827687937674724e-18
0.33580000000000004,1.1214729511779754e-18
0.33590000000000003,7.474000738957371e-19
0.336,4.981010460679394e-19
0.3361,3.319569450361903e-19
0.3362,2.21231037319549e-19
0.33630000000000004,1.4743831058519912e-19
0.33640000000000003,9.825951855632117e-20
0.3365,6.548456023610642e-20
0.3366,4.3641854559548304e-20
0.3367,2.908489363589111e-20
0.33680000000000004,1.938348056162881e-20
0.33690000000000003,1.2918022833133143e-20
0.337,8.609151191507487e-21
0.3371,5.737525444794311e-21
0.3372,3.823744958491343e-21
0.3373,2.5483156046534542e-21
0.33740000000000003,1.698312138115918e-21
0.3375,1.1318316063657803e-21
0.3376,7.543035042837363e-22
0.3377,5.027017966886254e-22
0.3378,3.3502310072836685e-22
0.33790000000000003,2.232744738398614e-22
0.338,1.4880016055732202e-22
0.3381,9.916712658763728e-23
0.3382,6.608943875765923e-23
0.3383,4.4044978527269406e-23
0.33840000000000003,2.935355769983776e-23
0.3385,1.956253329116369e-23
0.3386,1.303735365689799e-23
0.3387,8.688680021471885e-24
0.3388,5.790527993813186e-24
0.33890000000000003,3.859068894160974e-24
0.339,2.5718575064820017e-24
0.3391,1.7140018188051237e-24
0.3392,1.1422881160483062e-24
0.3393,7.612723274081476e-25
0.33940000000000003,5.073462241384186e-25
0.3395,3.381184164623243e-25
0.3396,2.2533737180674137e-25
0.3397,1.5017499547078318e-25
0.3398,1.0008339636541977e-25
0.33990000000000004,6.670009411465782e-26
0.34,4.445195469283976e-26
0.3401,2.962479022759431e-26
0.3402,1.9743298378597906e-26
0.3403,1.315782599129307e-26
0.34040000000000004,8.768969766738089e-27
0.3405,5.844037730864184e-27
0.3406,3.894730880961086e-27
0.3407,2.5956247181115203e-27
0.3408,1.72984166320603e-27
0.34090000000000004,1.1528447039363809e-27
0.341,7.683078474211019e-28
0.3411,5.120351008729154e-28
0.3412,3.412433544711903e-28
0.3413,2.2742001069991e-28
0.34140000000000004,1.515629860550834e-28
0.3415,1.0100843323442947e-28
0.3416,6.731659193074976e-29
0.3417,4.4862824302418934e-29
0.3418,2.989861735683759e-29
0.34190000000000004,1.9925792510578836e-29
0.342,1.327945055985357e-29
0.3421,8.850027358782907e-30
0.3422,5.8980591589478015e-30
0.3423,3.9307338569438896e-30
0.34240000000000004,2.619619163613199e-30
0.3425,1.7458329352975394e-30
0.3426,1.1635022025587254e-30
0.3427,7.754106138790868e-31
0.3428,5.16768790320305e-31
0.34290000000000004,3.4439815545923753e-31
0.343,2.2952255014149204e-31
0.3431,1.5296423827224876e-31
0.3432,1.0194230759518633e-31
0.3433,6.793897901221783e-32
0.34340000000000004,4.527761849322463e-32
0.3435,3.0175059810865846e-32
0.3436,2.0110029484700096e-32
0.3437,1.3402236551882877e-32
0.3438,8.93185891929774e-33
0.34390000000000004,5.9525963570253165e-33
0.34400000000000003,3.967080540429449e-33
0.3441,2.643842654787452e-33
0.3442,1.761976842802743e-33
0.3443,1.1742614170388238e-33
0.34440000000000004,7.825811635521422e-34
0.34450000000000003,5.215476503623931e-34
0.3446,3.4758305804815385e-34
0.3447,2.3164514924088142e-34
0.3448,1.5437885821713808e-34
0.34490000000000004,1.0288509019378582e-34
0.34500000000000003,6.856730253470682e-35
0.3451,4.5696368723836534e-35
0.3452,3.04541385676746e-35
0.3453,2.0296023290130758e-35
0.34540000000000004,1.3526193296095353e-35
0.34550000000000003,9.014470669183237e-36
0.3456,6.0076534735412864e-36
0.3457,4.0037736978327666e-36
0.3458,2.66829703643267e-36
0.34590000000000004,1.7782746159339364e-36
0.34600000000000003,1.1851231677477499e-36
0.3461,7.898200435062997e-37
0.3462,5.263720458097214e-37
0.3463,3.5079830551092135e-37
0.34640000000000004,2.3378797022350046e-37
0.34650000000000003,1.5580695406853383e-37
0.3466,1.038368531681734e-37
0.3467,6.92016106025179e-38
0.3468,4.6119107071879047e-38
0.34690000000000004,3.073587501766415e-38
0.34700000000000003,2.048378819062506e-38
0.3471,1.3651330303948524e-38
0.3472,9.097868950909983e-39
0.3473,6.063234737791665e-39
0.34740000000000004,4.0408161493279924e-39
0.34750000000000003,2.6929841890868987e-39
0.3476,1.7947275086593028e-39
0.3477,1.1960882908452722e-39
0.3478,7.971278112996978e-40
0.34790000000000004,5.312423484452676e-40
0.34800000000000003,3.540441457536217e-40
0.3481,2.359511783932628e-40
0.3482,1.5724863605080013e-40
0.3483,1.0479767001547168e-40
0.34840000000000004,6.984195222302064e-41
0.34850000000000003,4.65458662150132e-41
0.3486,3.1020290949915786e-41
0.3487,2.0673338714833594e-41
0.3488,1.3777657262907147e-41
0.34890000000000004,9.182060223897112e-42
0.34900000000000003,6.119344456780923e-42
0.3491,4.078210766724857e-42
0.3492,2.7179060275991796e-42
0.3493,1.8113367977467077e-42
0.34940000000000004,1.2071576376417032e-42
0.34950000000000003,8.045050345585895e-43
0.3496,5.361589367426503e-43
0.3497,3.5732083112858823e-43
0.3498,2.38134942008926e-43
0.34990000000000004,1.5870401635200257e-43
0.35000000000000003,1.0576761553786567e-43
0.3501,7.048837727095264e-44
0.3502,4.697667940736631e-44
0.3503,3.1307408536650244e-44
0.3504,2.0864689646064269e-44
0.35050000000000003,1.3905184029697723e-44
0.3506,9.267051060067647e-45
0.3507,6.175987012293278e-45
0.3508,4.115960471539733e-45
0.3509,2.7430644998592494e-45
0.35100000000000003,1.8281037819272788e-45
0.3511,1.2183320740472318e-45
0.3512,8.119522906145156e-46
0.3513,5.4112219562723064e-46
0.3514,3.606286182771587e-46
0.35150000000000003,2.40339432180544e-46
0.3516,1.6017320905574984e-46
0.3517,1.0674676579773128e-46
0.3518,7.114093645885277e-47
0.3519,4.741158046007094e-47
0.35200000000000004,3.159725032041528e-47
0.3521,2.1057856013837196e-47
0.3522,1.403392062474566e-47
0.3523,9.352848140186789e-48
0.3524,6.233166858481764e-48
0.35250000000000004,4.154068233406926e-48
0.3526,2.7684615857513723e-48
0.3527,1.8450297812059194e-48
0.3528,1.2296124801179338e-48
0.3529,8.194701662052286e-49
0.35300000000000004,5.46132516279093e-49
0.3531,3.63967767999855e-49
0.3532,2.4256482278393853e-49
0.3533,1.6165633008486364e-49
0.3534,1.0773519808051511e-49
0.35350000000000004,7.179968131261167e-50
0.3536,4.785060372515174e-50
0.3537,3.188983920346413e-50
0.3538,2.125285308689067e-50
0.3539,1.4163877227568875e-50
0.35400000000000004,9.439458250823401e-51
0.3541,6.290888519865536e-51
0.3542,4.1925370687594495e-51
0.3543,2.7940992962845864e-51
0.3544,1.8621161362885022e-51
0.35450000000000004,1.2409997496779008e-51
0.3546,8.270592572257989e-52
0.3547,5.51190295969048e-52
0.3548,3.673385451482658e-52
0.3549,2.448112903894065e-52
0.35500000000000004,1.6315349715437464e-52
0.3551,1.0873299086373977e-52
0.3552,7.246466415104254e-53
0.3553,4.829378408206001e-53
0.3554,3.2185198438881216e-53
0.35550000000000004,2.1449696367330065e-53
0.3556,1.42950641729163e-53
0.3557,9.526888281806246e-54
0.3558,6.349156589652869e-54
0.3559,4.2313700397233046e-54
0.35600000000000004,2.819979672863975e-54
0.3561,1.8793642081009803e-54
0.3562,1.2524947900023699e-54
0.3563,8.347201685194683e-55
0.3564,5.562959379206241e-55
0.35650000000000004,3.70741218534099e-55
0.35660000000000003,2.4707901420179312e-55
0.3567,1.6466482973199073e-55
0.3568,1.0974022379095885e-55
0.3569,7.313593806869031e-56
0.35700000000000004,4.874115692633375e-56
0.35710000000000003,3.2483351623101783e-56
0.3572,2.1648401585694097e-56
0.3573,1.442749194751744e-56
0.3574,9.615145224079374e-57
0.35750000000000004,6.407975728326053e-57
0.35760000000000003,4.270570253183791e-57
0.3577,2.8461047866745917e-57
0.3578,1.8967753773834586e-57
0.3579,1.2640985215499888e-57
0.35800000000000004,8.424535137012335e-58
0.35810000000000003,5.614498511937001e-58
0.3582,3.7417606085238334e-58
0.3583,2.493681760097935e-58
0.3584,1.6619044900467537e-58
0.35850000000000004,1.1075697764968608e-58
0.35860000000000003,7.381355692129642e-59
0.3587,4.919275816000719e-59
0.3588,3.2784322689587925e-59
0.3589,2.1848984696780105e-59
0.35900000000000004,1.4561171187327697e-59
0.35910000000000003,9.704236167885132e-60
0.3592,6.467350662443774e-60
0.3593,4.310140859995858e-60
0.3594,2.872476738160587e-60
0.35950000000000004,1.914351044346149e-60
0.35960000000000003,1.2758118777357482e-60
0.3597,8.50259915007867e-61
0.3598,5.6665245058576176e-61
0.3599,3.776433486163086e-61
0.36000000000000004,2.516789601429883e-61
0.36010000000000003,1.677304778502762e-61
0.3602,1.1178333435269527e-61
0.3603,7.44975753134456e-62
0.3604,4.964862418346857e-62
0.36050000000000004,3.3088135903452104e-62
0.36060000000000003,2.2051461876103414e-62
0.3607,1.4696112675190914e-62
0.3608,9.79416830122212e-63
0.3609,6.527286183623037e-63
0.36100000000000004,4.350085054312038e-63
0.36110000000000003,2.8990976565819464e-63
0.3612,1.9320926283774336e-63
0.3613,1.2876358047384045e-63
0.3614,8.581400031710838e-64
0.36150000000000004,5.719041565479449e-64
0.36160000000000003,3.811433621018738e-64
0.3617,2.5401155343532413e-64
0.3618,1.6928504081347485e-64
0.3619,1.128193769221492e-64
0.36200000000000004,7.518804858809009e-65
0.36210000000000003,5.010879188854646e-65
0.3622,3.3394815856904154e-65
0.3623,2.225584951688696e-65
0.3624,1.48323273388561e-65
0.36250000000000004,9.88494890853692e-66
0.36260000000000003,6.587787147676329e-66
0.3627,4.390406073013875e-66
0.3628,2.925969699639439e-66
0.3629,1.9500015677957547e-66
0.36300000000000004,1.2995712613369637e-66
0.36310000000000003,8.660944173094644e-67
0.3632,5.77205395113927e-67
0.3633,3.846763853010138e-67
0.3634,2.5636614519418603e-67
0.3635,1.7085426408534607e-67
0.36360000000000003,1.1386518947611084e-67
0.3637,7.58850328176772e-68
0.3638,5.057329865265102e-68
0.3639,3.3704387465378245e-68
0.364,2.24621642275127e-68
0.36410000000000003,1.4969826249293846e-68
0.3642,9.97658536961342e-69
0.3643,6.648858473879474e-69
0.3644,4.431107195228345e-69
0.3645,2.9530950531552665e-69
0.36460000000000004,1.9680793196398631e-69
0.3647,1.3116192187721256e-69
0.3648,8.741238048372717e-70
0.3649,5.825565978397744e-70
0.365,3.882427058818278e-70
0.36510000000000004,2.5874292717418334e-70
0.3652,1.724382754860942e-70
0.3653,1.1492085721717007e-70
0.3654,7.658858479662037e-71
0.3655,5.10421823338193e-71
0.36560000000000004,3.401687596427267e-71
0.3657,2.267042282936796e-71
0.3658,1.510862061927802e-71
0.3659,1.006908515863812e-71
0.366,6.71050514435479e-72
0.36610000000000004,4.47219174192181e-72
0.3662,2.98047593080596e-72
0.3663,1.9863273594921226e-72
0.3664,1.3237806606299054e-72
0.3665,8.822288213875991e-73
0.36660000000000004,5.87958201753207e-73
0.3667,3.918426151552313e-73
0.3668,2.611420935551693e-73
0.3669,1.7403720445054365e-73
0.367,1.1598646642287214e-73
0.36710000000000004,7.729876203501298e-74
0.3672,5.151548126656626e-74
0.3673,3.433230690621056e-74
0.3674,2.2880642355042456e-74
0.3675,1.5248721802197614e-74
0.36760000000000004,1.0162455843416026e-74
0.3677,6.772732203554784e-75
0.3678,4.513663075559003e-75
0.3679,3.0081145738976146e-75
0.368,2.0047471813305017e-75
0.36810000000000004,1.3360565827442015e-75
0.3682,8.904101307481566e-76
0.3683,5.934106493114037e-76
0.3684,3.9547640804710254e-76
0.3685,2.635638409238566e-76
0.36860000000000004,1.7565118201607283e-76
0.3687,1.170621044377682e-76
0.3688,7.801562275337715e-77
0.3689,5.199323425842902e-77
0.369,3.465070615876727e-77
0.36910000000000004,2.3092840046828113e-77
0.36920000000000003,1.5390141291066976e-77
0.3693,1.025670508472104e-77
0.3694,6.835544757833951e-78
0.3695,4.555524599822103e-78
0.36960000000000004,3.036013251180376e-78
0.36970000000000003,2.0233402974064272e-78
0.3698,1.3484479931162379e-78
0.3699,8.98668404808413e-79
0.37,5.989143883660227e-79
0.37010000000000004,3.9914438307532996e-79
0.37020000000000003,2.66008368258747e-79
0.3703,1.7728034081263713e-79
0.3704,1.1814785966685972e-79
0.3705,7.87392258783597e-80
0.37060000000000004,5.247548058712912e-80
0.37070000000000003,3.4972099902603366e-80
0.3708,2.330703335549548e-80
0.3709,1.5532890717722577e-80
0.371,1.035184063576531e-80
0.37110000000000004,6.898947975100152e-81
0.37120000000000003,4.597779759380481e-81
0.3713,3.0641742586973764e-81
0.3714,2.0421082381458275e-81
0.3715,1.3609559118494446e-81
0.37160000000000004,9.070043235166128e-82
0.37170000000000003,6.04469872135215e-82
0.3718,4.0284684233127533e-82
0.3719,2.684758769179578e-82
0.372,1.7892481505479685e-82
0.37210000000000004,1.1924382157034095e-82
0.37220000000000003,7.946963103927471e-83
0.3723,5.2962259998309015e-83
0.3724,3.529651462997096e-83
0.3725,2.3523239939308422e-83
0.37260000000000004,1.5676981852176568e-83
0.37270000000000003,1.0447870341775064e-83
0.3728,6.962947084536059e-84
0.3729,4.640432039708574e-84
0.373,3.0925999196650244e-84
0.37310000000000004,2.0610525520699913e-84
0.37320000000000003,1.373581371097801e-84
0.3733,9.154185748458891e-85
0.3734,6.10077559181102e-85
0.3735,4.065840914651263e-85
0.37360000000000004,2.709665706295513e-85
0.37370000000000003,1.8058474053539898e-85
0.3738,1.2035008065947898e-85
0.3739,8.020689856539408e-86
0.374,5.345361270374618e-86
0.37410000000000004,3.562397714355276e-86
0.37420000000000003,2.3741477663265398e-86
0.3743,1.5822426602115425e-86
0.3744,1.0544802139663748e-86
0.3745,7.027547376384283e-87
0.37460000000000004,4.683484966944218e-87
0.37470000000000003,3.1212925843808227e-87
0.3748,2.0801748057354945e-87
0.3749,1.386325415026106e-87
0.375,9.23911854768316e-88
0.37510000000000004,6.157379133929572e-88
0.37520000000000003,4.10356439674881e-88
0.3753,2.734806554844009e-88
0.3754,1.8226025462083222e-88
0.3755,1.2146672849348667e-88
0.37560000000000004,8.095108948391726e-89
0.37570000000000003,5.394957938003332e-89
0.3758,3.59545145555924e-89
0.3759,2.3961764598529913e-89
0.376,1.596923701253285e-89
0.37610000000000005,1.064264405779045e-89
0.37620000000000003,7.092754201790837e-90
0.3763,4.7269421077875416e-90
0.3764,3.1502546301561057e-90
0.3765,2.09947658369019e-90
0.3766,1.3991890997816893e-90
0.37670000000000003,9.324848672364363e-91
0.3768,6.214514039751884e-91
0.3769,4.141641996984106e-91
0.377,2.7601833993095854e-91
0.3771,1.839514962477393e-91
0.37720000000000004,1.2259385767739843e-91
0.3773,8.170226551857025e-92
0.3774,5.4450201167667815e-92
0.3775,3.628815428730536e-92
0.3776,2.4184119022049383e-92
0.37770000000000004,1.6117425265479934e-92
0.3778,1.074140421579845e-92
0.3779,7.1585729726994775e-93
0.378,4.770807069431557e-93
0.3781,3.179488461272611e-93
0.37820000000000004,2.1189594884454464e-93
0.3783,1.4121734934760692e-93
0.3784,9.411383241714527e-94
0.3785,6.272185054396172e-94
0.3786,4.1800768780860586e-94
0.37870000000000004,2.785798347721928e-94
0.3788,1.8565860592092072e-94
0.3789,1.2373156186072227e-94
0.379,8.246048908876703e-95
0.3791,5.4955519670508156e-95
0.37920000000000004,3.662492406853049e-95
0.3793,2.4408559416332462e-95
0.3794,1.626700367992332e-95
0.3795,1.084109082452527e-95
0.3796,7.225009161795304e-96
0.37970000000000004,4.81508349952681e-96
0.3798,3.208996508959238e-96
0.3799,2.1386251404609827e-96
0.38,1.4252796761757594e-96
0.3801,9.49872945457441e-97
0.38020000000000004,6.330396976018779e-97
0.3803,4.218872238110908e-97
0.3804,2.8116535316411626e-97
0.3805,1.873817257125252e-97
0.3806,1.2487993573694056e-97
0.38070000000000004,8.322582330927936e-98
0.3808,5.546557695557895e-98
0.3809,3.696485193761503e-98
0.381,2.4635104469378115e-98
0.3811,1.64179847117044e-98
0.38120000000000004,1.0941712185978759e-98
0.38130000000000003,7.292068302490445e-99
0.3814,4.8597750861744075e-99
0.3815,3.238781231388299e-99
0.3816,2.158475178143495e-99
0.38170000000000004,1.4385087399015573e-99
0.38180000000000003,9.586894589411088e-100
0.3819,6.389154655815897e-100
0.382,4.2580313104446337e-100
0.3821,2.837751106160518e-100
0.38220000000000004,1.89120999262228e-100
0.38230000000000003,1.2603907504367165e-100
0.3824,8.39983319903897e-101
0.3825,5.598041555318944e-101
0.3826,3.7307966241503095e-101
0.38270000000000004,2.4863773074747933e-101
0.38280000000000003,1.6570380953590578e-101
0.3829,1.1043276693374531e-101
0.383,7.359755988952231e-102
0.3831,4.90488555794436e-102
0.38320000000000004,3.2688451136894843e-102
0.38330000000000003,2.1785112578564923e-102
0.3834,1.451861788635666e-102
0.3835,9.675886004369748e-103
0.3836,6.448462998058442e-103
0.38370000000000004,4.2975573638269457e-103
0.38380000000000003,2.8640932499235395e-103
0.3839,1.9087657177846304e-103
0.384,1.2720907656351962e-103
0.3841,8.477807963847314e-104
0.38420000000000004,5.650007845733588e-104
0.38430000000000003,3.7654295636015556e-104
0.3844,2.509458433175377e-104
0.3845,1.6724205135407836e-104
0.3846,1.1145792831228645e-104
0.38470000000000004,7.428077876166076e-105
0.38480000000000003,4.950418683920413e-105
0.3849,3.2991906679802984e-105
0.385,2.198735053940898e-105
0.3851,1.4653399383358675e-105
0.38520000000000004,9.765711137369244e-106
0.38530000000000003,6.5083269601581565e-106
0.3854,4.3374537023981154e-106
0.3855,2.890682165155336e-106
0.3856,1.926485900405307e-106
0.38570000000000004,1.2839003812553805e-106
0.38580000000000003,8.556513145699562e-107
0.3859,5.702460912638304e-107
0.386,3.800386908631385e-107
0.3861,2.5327557545775385e-107
0.38620000000000004,1.6879470124254657e-107
0.38630000000000003,1.1249269175501907e-107
0.3864,7.49703968003457e-108
0.3865,4.996378273766716e-108
0.3866,3.329820433411012e-108
0.38670000000000004,2.219148258746186e-108
0.38680000000000003,1.478944316956434e-108
0.3869,9.856377506246311e-109
0.387,6.56875155276505e-109
0.3871,4.377723665763156e-109
0.38720000000000004,2.917520077706701e-109
0.38730000000000003,1.9443720240160376e-109
0.3874,1.2958205860723003e-109
0.3875,8.63595533478727e-110
0.3876,5.755405148398786e-110
0.38770000000000004,3.8356715867521395e-110
0.38780000000000003,2.5562712228682686e-110
0.3879,1.7036188924789484e-110
0.388,1.135371439379302e-110
0.3881,7.566647177507072e-111
0.38820000000000005,5.042768177815658e-111
0.38830000000000003,3.360736976224286e-111
0.3884,2.2397525826701573e-111
0.3885,1.4926760644751528e-111
0.3886,9.947892708934352e-112
0.38870000000000005,6.629741839888612e-112
0.38880000000000003,4.4183706290747425e-112
0.3889,2.944609237109722e-112
0.389,1.9624255879249311e-112
0.3891,1.3078523793709457e-112
0.38920000000000005,8.716141191318721e-113
0.38930000000000003,5.808844992024166e-113
0.3894,3.871286556550026e-113
0.3895,2.5800068099359822e-113
0.3896,1.7194374679579532e-113
0.38970000000000005,1.1459137245577105e-113
0.38980000000000004,7.636906206740421e-114
0.3899,5.089592287175189e-114
0.39,3.3919428898278335e-114
0.3901,2.2605497542076344e-114
0.3902,1.506536332926097e-114
0.39030000000000004,1.0040264423686889e-114
0.3904,6.691302939047698e-115
0.3905,4.4593980031333245e-115
0.3906,2.971951916645241e-115
0.3907,1.98064810726134e-115
0.39080000000000004,1.3199967709767685e-115
0.3909,8.797077445722055e-116
0.391,5.862784929305723e-116
0.3911,3.907234807777633e-116
0.3912,2.6039645084318386e-116
0.39130000000000004,1.735404066951902e-116
0.3914,1.1565546582481572e-116
0.3915,7.707822667285258e-117
0.3916,5.136854533855564e-117
0.3917,3.423440794878267e-117
0.39180000000000004,2.281541520007447e-117
0.3919,1.5205262864377994e-117
0.392,1.0133500409332387e-117
0.3921,6.7534400214415585e-118
0.3922,4.500809234502439e-118
0.39230000000000004,2.99955041342004e-118
0.3924,1.999041113028094e-118
0.3925,1.3322547812903056e-118
0.3926,8.878770898879568e-119
0.3927,5.917229492972173e-119
0.39280000000000004,3.9435193614587394e-119
0.3929,2.6281463318410617e-119
0.393,1.7515200314301677e-119
0.3931,1.1672951348608467e-119
0.3932,7.77940252030005e-120
0.39330000000000004,5.184558890911145e-120
0.3934,3.45523333937778e-120
0.3935,2.3027296449366215e-120
0.3936,1.5346471012763163e-120
0.3937,1.0227608505563868e-120
0.39380000000000004,6.816158312143869e-121
0.39390000000000003,4.542607805638594e-121
0.394,3.0274070484540926e-121
0.3941,2.017606152159794e-121
0.3942,1.3446274413264584e-121
0.39430000000000004,8.961228422391773e-122
0.39440000000000003,5.972183262866959e-122
0.3945,3.9801432700064976e-122
0.3946,2.6525543145617887e-122
0.3947,1.767786717295131e-122
0.39480000000000004,1.1781360580884588e-122
0.39490000000000003,7.851651788788401e-123
0.395,5.2327093726008525e-123
0.3951,3.487323198780257e-123
0.3952,2.324115912151938e-123
0.39530000000000004,1.5488999658931402e-123
0.39540000000000003,1.0322596633258336e-123
0.3955,6.8794630903172435e-124
0.3956,4.584797235034848e-124
0.3957,3.055524166776721e-124
0.39580000000000004,2.0363447875873334e-124
0.39590000000000003,1.3571157927575926e-124
0.396,9.04445695886212e-125
0.3961,6.027650866141152e-125
0.3962,4.0171096173529606e-125
0.39630000000000004,2.67719051199128e-125
0.39640000000000003,1.7842054944401015e-125
0.3965,1.1890783409455282e-125
0.3966,7.924576557856267e-126
0.3967,5.281310034557748e-126
0.39680000000000004,3.5197130761080834e-126
0.39690000000000003,2.3457021231887806e-126
0.397,1.5632860810146024e-126
0.3971,1.041847279490833e-126
0.3972,6.943359688434507e-127
0.39730000000000004,4.627381084089168e-127
0.39740000000000003,3.0839041422223567e-127
0.3975,2.0552585853264024e-127
0.3976,1.3697209069342676e-127
0.3977,9.128463802709973e-128
0.39780000000000004,6.083636398524711e-128
0.39790000000000003,4.054421055980721e-128
0.398,2.7020571065600844e-128
0.3981,1.8007791187534644e-128
0.3982,1.200131376968211e-128
0.39830000000000004,7.99798866010266e-129
0.39840000000000003,5.330450787654676e-129
0.3985,3.5522420404078256e-129
0.3986,2.3683548638490273e-129
0.3987,1.5779727242067337e-129
0.39880000000000004,1.0516918563715873e-129
0.39890000000000003,7.017063934048682e-130
0.399,4.602873015396792e-130
0.3991,3.12709503847352e-130
0.3992,0.0
0.39930000000000004,0.0
0.39940000000000003,0.0
0.3995,0.0
0.3996,0.0
0.3997,0.0
0.39980000000000004,0.0
0.39990000000000003,0.0
0.4,0.0
0.4001,0.0
0.4002,0.0
0.40030000000000004,0.0
0.40040000000000003,0.0
0.4005,0.0
0.4006,0.0
0.4007,0.0
0.40080000000000005,0.0
0.40090000000000003,0.0
0.401,0.0
0.4011,0.0
0.4012,0.0
0.40130000000000005,0.0
0.40140000000000003,0.0
0.4015,0.0
0.4016,0.0
0.4017,0.0
0.40180000000000005,0.0
0.40190000000000003,0.0
0.402,0.0
0.4021,0.0
0.4022,0.0
0.40230000000000005,0.0
0.40240000000000004,0.0
0.4025,0.0
0.4026,0.0
0.4027,0.0
0.40280000000000005,0.0
0.40290000000000004,0.0
0.403,0.0
0.4031,0.0
0.4032,0.0
0.4033,0.0
0.40340000000000004,0.0
0.4035,0.0
0.4036,0.0
0.4037,0.0
0.4038,0.0
0.40390000000000004,0.0
0.404,0.0
0.4041,0.0
0.4042,0.0
0.4043,0.0
0.40440000000000004,0.0
0.4045,0.0
0.4046,0.0
0.4047,0.0
0.4048,0.0
0.40490000000000004,0.0
0.405,0.0
0.4051,0.0
0.4052,0.0
0.4053,0.0
0.40540000000000004,0.0
0.4055,0.0
0.4056,0.0
0.4057,0.0
0.4058,0.0
0.40590000000000004,0.0
0.406,0.0
0.4061,0.0
0.4062,0.0
0.4063,0.0
0.40640000000000004,0.0
0.40650000000000003,0.0
0.4066,0.0
0.4067,0.0
0.4068,0.0
0.40690000000000004,0.0
0.40700000000000003,0.0
0.4071,0.0
0.4072,0.0
0.4073,0.0
0.40740000000000004,0.0
0.40750000000000003,0.0
0.4076,0.0
0.4077,0.0
0.4078,0.0
0.40790000000000004,0.0
0.40800000000000003,0.0
0.4081,0.0
0.4082,0.0
0.4083,0.0
0.40840000000000004,0.0
0.40850000000000003,0.0
0.4086,0.0
0.4087,0.0
0.4088,0.0
0.40890000000000004,0.0
0.40900000000000003,0.0
0.4091,0.0
0.4092,0.0
0.4093,0.0
0.40940000000000004,0.0
0.40950000000000003,0.0
0.4096,0.0
0.4097,0.0
0.4098,0.0
0.40990000000000004,0.0
0.41000000000000003,0.0
0.4101,0.0
0.4102,0.0
0.4103,0.0
0.41040000000000004,0.0
0.41050000000000003,0.0
0.4106,0.0
0.4107,0.0
0.4108,0.0
0.41090000000000004,0.0
0.41100000000000003,0.0
0.4111,0.0
0.4112,0.0
0.4113,0.0
0.41140000000000004,0.0
0.41150000000000003,0.0
0.4116,0.0
0.4117,0.0
0.4118,0.0
0.41190000000000004,0.0
0.41200000000000003,0.0
0.4121,0.0
0.4122,0.0
0.4123,0.0
0.41240000000000004,0.0
0.41250000000000003,0.0
0.4126,0.0
0.4127,0.0
0.4128,0.0
0.41290000000000004,0.0
0.41300000000000003,0.0
0.4131,0.0
0.4132,0.0
0.4133,0.0
0.41340000000000005,0.0
0.41350000000000003,0.0
0.4136,0.0
0.4137,0.0
0.4138,0.0
0.41390000000000005,0.0
0.41400000000000003,0.0
0.4141,0.0
0.4142,0.0
0.4143,0.0
0.41440000000000005,0.0
0.41450000000000004,0.0
0.4146,0.0
0.4147,0.0
0.4148,0.0
0.41490000000000005,0.0
0.41500000000000004,0.0
0.4151,0.0
0.4152,0.0
0.4153,0.0
0.41540000000000005,0.0
0.41550000000000004,0.0
0.4156,0.0
0.4157,0.0
0.4158,0.0
0.41590000000000005,0.0
0.41600000000000004,0.0
0.4161,0.0
0.4162,0.0
0.4163,0.0
0.4164,0.0
0.41650000000000004,0.0
0.4166,0.0
0.4167,0.0
0.4168,0.0
0.4169,0.0
0.41700000000000004,0.0
0.4171,0.0
0.4172,0.0
0.4173,0.0
0.4174,0.0
0.41750000000000004,0.0
0.4176,0.0
0.4177,0.0
0.4178,0.0
0.4179,0.0
0.41800000000000004,0.0
0.4181,0.0
0.4182,0.0
0.4183,0.0
0.4184,0.0
0.41850000000000004,0.0
0.4186,0.0
0.4187,0.0
0.4188,0.0
0.4189,0.0
0.41900000000000004,0.0
0.41910000000000003,0.0
0.4192,0.0
0.4193,0.0
0.4194,0.0
0.41950000000000004,0.0
0.41960000000000003,0.0
0.4197,0.0
0.4198,0.0
0.4199,0.0
0.42000000000000004,0.0
0.42010000000000003,0.0
0.4202,0.0
0.4203,0.0
0.4204,0.0
0.42050000000000004,0.0
0.42060000000000003,0.0
0.4207,0.0
0.4208,0.0
0.4209,0.0
0.42100000000000004,0.0
0.42110000000000003,0.0
0.4212,0.0
0.4213,0.0
0.4214,0.0
0.42150000000000004,0.0
0.42160000000000003,0.0
0.4217,0.0
0.4218,0.0
0.4219,0.0
0.42200000000000004,0.0
0.42210000000000003,0.0
0.4222,0.0
0.4223,0.0
0.4224,0.0
0.42250000000000004,0.0
0.42260000000000003,0.0
0.4227,0.0
0.4228,0.0
0.4229,0.0
0.42300000000000004,0.0
0.42310000000000003,0.0
0.4232,0.0
0.4233,0.0
0.4234,0.0
0.42350000000000004,0.0
0.42360000000000003,0.0
0.4237,0.0
0.4238,0.0
0.4239,0.0
0.42400000000000004,0.0
0.42410000000000003,0.0
0.4242,0.0
0.4243,0.0
0.4244,0.0
0.42450000000000004,0.0
0.42460000000000003,0.0
0.4247,0.0
0.4248,0.0
0.4249,0.0
0.42500000000000004,0.0
0.42510000000000003,0.0
0.4252,0.0
0.4253,0.0
0.4254,0.0
0.42550000000000004,0.0
0.42560000000000003,0.0
0.4257,0.0
0.4258,0.0
0.4259,0.0
0.42600000000000005,0.0
0.42610000000000003,0.0
0.4262,0.0
0.4263,0.0
0.4264,0.0
0.42650000000000005,0.0
0.42660000000000003,0.0
0.4267,0.0
0.4268,0.0
0.4269,0.0
0.42700000000000005,0.0
0.42710000000000004,0.0
0.4272,0.0
0.4273,0.0
0.4274,0.0
0.42750000000000005,0.0
0.42760000000000004,0.0
0.4277,0.0
0.4278,0.0
0.4279,0.0
0.42800000000000005,0.0
0.42810000000000004,0.0
0.4282,0.0
0.4283,0.0
0.4284,0.0
0.42850000000000005,0.0
0.42860000000000004,0.0
0.4287,0.0
0.4288,0.0
0.4289,0.0
0.42900000000000005,0.0
0.42910000000000004,0.0
0.4292,0.0
0.4293,0.0
0.4294,0.0
0.4295,0.0
0.42960000000000004,0.0
0.4297,0.0
0.4298,0.0
0.4299,0.0
0.43,0.0
0.43010000000000004,0.0
0.4302,0.0
0.4303,0.0
0.4304,0.0
0.4305,0.0
0.43060000000000004,0.0
0.4307,0.0
0.4308,0.0
0.4309,0.0
0.431,0.0
0.43110000000000004,0.0
0.4312,0.0
0.4313,0.0
0.4314,0.0
0.4315,0.0
0.43160000000000004,0.0
0.43170000000000003,0.0
0.4318,0.0
0.4319,0.0
0.432,0.0
0.43210000000000004,0.0
0.43220000000000003,0.0
0.4323,0.0
0.4324,0.0
0.4325,0.0
0.43260000000000004,0.0
0.43270000000000003,0.0
0.4328,0.0
0.4329,0.0
0.433,0.0
0.43310000000000004,0.0
0.43320000000000003,0.0
0.4333,0.0
0.4334,0.0
0.4335,0.0
0.43360000000000004,0.0
0.43370000000000003,0.0
0.4338,0.0
0.4339,0.0
0.434,0.0
0.43410000000000004,0.0
0.43420000000000003,0.0
0.4343,0.0
0.4344,0.0
0.4345,0.0
0.43460000000000004,0.0
0.43470000000000003,0.0
0.4348,0.0
0.4349,0.0
0.435,0.0
0.43510000000000004,0.0
0.43520000000000003,0.0
0.4353,0.0
0.4354,0.0
0.4355,0.0
0.43560000000000004,0.0
0.43570000000000003,0.0
0.4358,0.0
0.4359,0.0
0.436,0.0
0.43610000000000004,0.0
0.43620000000000003,0.0
0.4363,0.0
0.4364,0.0
0.4365,0.0
0.43660000000000004,0.0
0.43670000000000003,0.0
0.4368,0.0
0.4369,0.0
0.437,0.0
0.43710000000000004,0.0
0.43720000000000003,0.0
0.4373,0.0
0.4374,0.0
0.4375,0.0
0.43760000000000004,0.0
0.43770000000000003,0.0
0.4378,0.0
0.4379,0.0
0.438,0.0
0.43810000000000004,0.0
0.43820000000000003,0.0
0.4383,0.0
0.4384,0.0
0.4385,0.0
0.43860000000000005,0.0
0.43870000000000003,0.0
0.4388,0.0
0.4389,0.0
0.439,0.0
0.43910000000000005,0.0
0.43920000000000003,0.0
0.4393,0.0
0.4394,0.0
0.4395,0.0
0.43960000000000005,0.0
0.43970000000000004,0.0
0.4398,0.0
0.4399,0.0
0.44,0.0
0.44010000000000005,0.0
0.44020000000000004,0.0
0.4403,0.0
0.4404,0.0
0.4405,0.0
0.44060000000000005,0.0
0.44070000000000004,0.0
0.4408,0.0
0.4409,0.0
0.441,0.0
0.44110000000000005,0.0
0.44120000000000004,0.0
0.4413,0.0
0.4414,0.0
0.4415,0.0
0.44160000000000005,0.0
0.44170000000000004,0.0
0.4418,0.0
0.4419,0.0
0.442,0.0
0.44210000000000005,0.0
0.44220000000000004,0.0
0.4423,0.0
0.4424,0.0
0.4425,0.0
0.44260000000000005,0.0
0.44270000000000004,0.0
0.4428,0.0
0.4429,0.0
0.443,0.0
0.4431,0.0
0.44320000000000004,0.0
0.4433,0.0
0.4434,0.0
0.4435,0.0
0.4436,0.0
0.44370000000000004,0.0
0.44380000000000003,0.0
0.4439,0.0
0.444,0.0
0.4441,0.0
0.44420000000000004,0.0
0.44430000000000003,0.0
0.4444,0.0
0.4445,0.0
0.4446,0.0
0.44470000000000004,0.0
0.44480000000000003,0.0
0.4449,0.0
0.445,0.0
0.4451,0.0
0.44520000000000004,0.0
0.44530000000000003,0.0
0.4454,0.0
0.4455,0.0
0.4456,0.0
0.44570000000000004,0.0
0.44580000000000003,0.0
0.4459,0.0
0.446,0.0
0.4461,0.0
0.44620000000000004,0.0
0.44630000000000003,0.0
0.4464,0.0
0.4465,0.0
0.4466,0.0
0.44670000000000004,0.0
0.44680000000000003,0.0
0.4469,0.0
0.447,0.0
0.4471,0.0
0.44720000000000004,0.0
0.44730000000000003,0.0
0.4474,0.0
0.4475,0.0
0.4476,0.0
0.44770000000000004,0.0
0.44780000000000003,0.0
0.4479,0.0
0.448,0.0
0.4481,0.0
0.44820000000000004,0.0
0.44830000000000003,0.0
0.4484,0.0
0.4485,0.0
0.4486,0.0
0.44870000000000004,0.0
0.44880000000000003,0.0
0.4489,0.0
0.449,0.0
0.4491,0.0
0.44920000000000004,0.0
0.44930000000000003,0.0
0.4494,0.0
0.4495,0.0
0.4496,0.0
0.44970000000000004,0.0
0.44980000000000003,0.0
0.4499,0.0
0.45,0.0
0.4501,0.0
0.45020000000000004,0.0
0.45030000000000003,0.0
0.4504,0.0
0.4505,0.0
0.4506,0.0
0.45070000000000005,0.0
0.45080000000000003,0.0
0.4509,0.0
0.451,0.0
0.4511,0.0
0.45120000000000005,0.0
0.45130000000000003,0.0
0.4514,0.0
0.4515,0.0
0.4516,0.0
0.45170000000000005,0.0
0.45180000000000003,0.0
0.4519,0.0
0.452,0.0
0.4521,0.0
0.45220000000000005,0.0
0.45230000000000004,0.0
0.4524,0.0
0.4525,0.0
0.4526,0.0
0.45270000000000005,0.0
0.45280000000000004,0.0
0.4529,0.0
0.453,0.0
0.4531,0.0
0.45320000000000005,0.0
0.45330000000000004,0.0
0.4534,0.0
0.4535,0.0
0.4536,0.0
0.45370000000000005,0.0
0.45380000000000004,0.0
0.4539,0.0
0.454,0.0
0.4541,0.0
0.45420000000000005,0.0
0.45430000000000004,0.0
0.4544,0.0
0.4545,0.0
0.4546,0.0
0.45470000000000005,0.0
0.45480000000000004,0.0
0.4549,0.0
0.455,0.0
0.4551,0.0
0.45520000000000005,0.0
0.45530000000000004,0.0
0.4554,0.0
0.4555,0.0
0.4556,0.0
0.45570000000000005,0.0
0.45580000000000004,0.0
0.4559,0.0
0.456,0.0
0.4561,0.0
0.4562,0.0
0.45630000000000004,0.0
0.45640000000000003,0.0
0.4565,0.0
0.4566,0.0
0.4567,0.0
0.45680000000000004,0.0
0.45690000000000003,0.0
0.457,0.0
0.4571,0.0
0.4572,0.0
0.45730000000000004,0.0
0.45740000000000003,0.0
0.4575,0.0
0.4576,0.0
0.4577,0.0
0.45780000000000004,0.0
0.45790000000000003,0.0
0.458,0.0
0.4581,0.0
0.4582,0.0
0.45830000000000004,0.0
0.45840000000000003,0.0
0.4585,0.0
0.4586,0.0
0.4587,0.0
0.45880000000000004,0.0
0.45890000000000003,0.0
0.459,0.0
0.4591,0.0
0.4592,0.0
0.45930000000000004,0.0
0.45940000000000003,0.0
0.4595,0.0
0.4596,0.0
0.4597,0.0
0.45980000000000004,0.0
0.45990000000000003,0.0
0.46,0.0
0.4601,0.0
0.4602,0.0
0.46030000000000004,0.0
0.46040000000000003,0.0
0.4605,0.0
0.4606,0.0
0.4607,0.0
0.46080000000000004,0.0
0.46090000000000003,0.0
0.461,0.0
0.4611,0.0
0.4612,0.0
0.46130000000000004,0.0
0.46140000000000003,0.0
0.4615,0.0
0.4616,0.0
0.4617,0.0
0.46180000000000004,0.0
0.46190000000000003,0.0
0.462,0.0
0.4621,0.0
0.4622,0.0
0.46230000000000004,0.0
0.46240000000000003,0.0
0.4625,0.0
0.4626,0.0
0.4627,0.0
0.46280000000000004,0.0
0.46290000000000003,0.0
0.463,0.0
0.4631,0.0
0.4632,0.0
0.46330000000000005,0.0
0.46340000000000003,0.0
0.4635,0.0
0.4636,0.0
0.4637,0.0
0.46380000000000005,0.0
0.46390000000000003,0.0
0.464,0.0
0.4641,0.0
0.4642,0.0
0.46430000000000005,0.0
0.46440000000000003,0.0
0.4645,0.0
0.4646,0.0
0.4647,0.0
0.46480000000000005,0.0
0.46490000000000004,0.0
0.465,0.0
0.4651,0.0
0.4652,0.0
0.46530000000000005,0.0
0.46540000000000004,0.0
0.4655,0.0
0.4656,0.0
0.4657,0.0
0.46580000000000005,0.0
0.46590000000000004,0.0
0.466,0.0
0.4661,0.0
0.4662,0.0
0.46630000000000005,0.0
0.46640000000000004,0.0
0.4665,0.0
0.4666,0.0
0.4667,0.0
0.46680000000000005,0.0
0.46690000000000004,0.0
0.467,0.0
0.4671,0.0
0.4672,0.0
0.46730000000000005,0.0
0.46740000000000004,0.0
0.4675,0.0
0.4676,0.0
0.4677,0.0
0.46780000000000005,0.0
0.46790000000000004,0.0
0.468,0.0
0.4681,0.0
0.4682,0.0
0.46830000000000005,0.0
0.46840000000000004,0.0
0.4685,0.0
0.4686,0.0
0.4687,0.0
0.46880000000000005,0.0
0.46890000000000004,0.0
0.46900000000000003,0.0
0.4691,0.0
0.4692,0.0
0.4693,0.0
0.46940000000000004,0.0
0.46950000000000003,0.0
0.4696,0.0
0.4697,0.0
0.4698,0.0
0.46990000000000004,0.0
0.47000000000000003,0.0
0.4701,0.0
0.4702,0.0
0.4703,0.0
0.47040000000000004,0.0
0.47050000000000003,0.0
0.4706,0.0
0.4707,0.0
0.4708,0.0
0.47090000000000004,0.0
0.47100000000000003,0.0
0.4711,0.0
0.4712,0.0
0.4713,0.0
0.47140000000000004,0.0
0.47150000000000003,0.0
0.4716,0.0
0.4717,0.0
0.4718,0.0
0.47190000000000004,0.0
0.47200000000000003,0.0
0.4721,0.0
0.4722,0.0
0.4723,0.0
0.47240000000000004,0.0
0.47250000000000003,0.0
0.4726,0.0
0.4727,0.0
0.4728,0.0
0.47290000000000004,0.0
0.47300000000000003,0.0
0.4731,0.0
0.4732,0.0
0.4733,0.0
0.47340000000000004,0.0
0.47350000000000003,0.0
0.4736,0.0
0.4737,0.0
0.4738,0.0
0.47390000000000004,0.0
0.47400000000000003,0.0
0.4741,0.0
0.4742,0.0
0.4743,0.0
0.47440000000000004,0.0
0.47450000000000003,0.0
0.4746,0.0
0.4747,0.0
0.4748,0.0
0.47490000000000004,0.0
0.47500000000000003,0.0
0.4751,0.0
0.4752,0.0
0.4753,0.0
0.47540000000000004,0.0
0.47550000000000003,0.0
0.4756,0.0
0.4757,0.0
0.4758,0.0
0.47590000000000005,0.0
0.47600000000000003,0.0
0.4761,0.0
0.4762,0.0
0.4763,0.0
0.47640000000000005,0.0
0.47650000000000003,0.0
0.4766,0.0
0.4767,0.0
0.4768,0.0
0.47690000000000005,0.0
0.47700000000000004,0.0
0.4771,0.0
0.4772,0.0
0.4773,0.0
0.47740000000000005,0.0
0.47750000000000004,0.0
0.4776,0.0
0.4777,0.0
0.4778,0.0
0.47790000000000005,0.0
0.47800000000000004,0.0
0.4781,0.0
0.4782,0.0
0.4783,0.0
0.47840000000000005,0.0
0.47850000000000004,0.0
0.4786,0.0
0.4787,0.0
0.4788,0.0
0.47890000000000005,0.0
0.47900000000000004,0.0
0.4791,0.0
0.4792,0.0
0.4793,0.0
0.47940000000000005,0.0
0.47950000000000004,0.0
0.4796,0.0
0.4797,0.0
0.4798,0.0
0.47990000000000005,0.0
0.48000000000000004,0.0
0.4801,0.0
0.4802,0.0
0.4803,0.0
0.48040000000000005,0.0
0.48050000000000004,0.0
0.4806,0.0
0.4807,0.0
0.4808,0.0
0.48090000000000005,0.0
0.48100000000000004,0.0
0.4811,0.0
0.4812,0.0
0.4813,0.0
0.48140000000000005,0.0
0.48150000000000004,0.0
0.48160000000000003,0.0
0.4817,0.0
0.4818,0.0
0.48190000000000005,0.0
0.48200000000000004,0.0
0.48210000000000003,0.0
0.4822,0.0
0.4823,0.0
0.4824,0.0
0.48250000000000004,0.0
0.48260000000000003,0.0
0.4827,0.0
0.4828,0.0
0.4829,0.0
0.48300000000000004,0.0
0.48310000000000003,0.0
0.4832,0.0
0.4833,0.0
0.4834,0.0
0.48350000000000004,0.0
0.48360000000000003,0.0
0.4837,0.0
0.4838,0.0
0.4839,0.0
0.48400000000000004,0.0
0.48410000000000003,0.0
0.4842,0.0
0.4843,0.0
0.4844,0.0
0.48450000000000004,0.0
0.48460000000000003,0.0
0.4847,0.0
0.4848,0.0
0.4849,0.0
0.48500000000000004,0.0
0.48510000000000003,0.0
0.4852,0.0
0.4853,0.0
0.4854,0.0
0.48550000000000004,0.0
0.48560000000000003,0.0
0.4857,0.0
0.4858,0.0
0.4859,0.0
0.48600000000000004,0.0
0.48610000000000003,0.0
0.4862,0.0
0.4863,0.0
0.4864,0.0
0.48650000000000004,0.0
0.48660000000000003,0.0
0.4867,0.0
0.4868,0.0
0.4869,0.0
0.48700000000000004,0.0
0.48710000000000003,0.0
0.4872,0.0
0.4873,0.0
0.4874,0.0
0.48750000000000004,0.0
0.48760000000000003,0.0
0.4877,0.0
0.4878,0.0
0.4879,0.0
0.48800000000000004,0.0
0.48810000000000003,0.0
0.4882,0.0
0.4883,0.0
0.4884,0.0
0.48850000000000005,0.0
0.48860000000000003,0.0
0.4887,0.0
0.4888,0.0
0.4889,0.0
0.48900000000000005,0.0
0.48910000000000003,0.0
0.4892,0.0
0.4893,0.0
0.4894,0.0
0.48950000000000005,0.0
0.48960000000000004,0.0
0.4897,0.0
0.4898,0.0
0.4899,0.0
0.49000000000000005,0.0
0.49010000000000004,0.0
0.4902,0.0
0.4903,0.0
0.4904,0.0
0.49050000000000005,0.0
0.49060000000000004,0.0
0.4907,0.0
0.4908,0.0
0.4909,0.0
0.49100000000000005,0.0
0.49110000000000004,0.0
0.4912,0.0
0.4913,0.0
0.4914,0.0
0.49150000000000005,0.0
0.49160000000000004,0.0
0.4917,0.0
0.4918,0.0
0.4919,0.0
0.49200000000000005,0.0
0.49210000000000004,0.0
0.4922,0.0
0.4923,0.0
0.4924,0.0
0.49250000000000005,0.0
0.49260000000000004,0.0
0.4927,0.0
0.4928,0.0
0.4929,0.0
0.49300000000000005,0.0
0.49310000000000004,0.0
0.4932,0.0
0.4933,0.0
0.4934,0.0
0.49350000000000005,0.0
0.49360000000000004,0.0
0.4937,0.0
0.4938,0.0
0.4939,0.0
0.49400000000000005,0.0
0.49410000000000004,0.0
0.49420000000000003,0.0
0.4943,0.0
0.4944,0.0
0.49450000000000005,0.0
0.49460000000000004,0.0
0.49470000000000003,0.0
0.4948,0.0
0.4949,0.0
0.49500000000000005,0.0
0.49510000000000004,0.0
0.49520000000000003,0.0
0.4953,0.0
0.4954,0.0
0.4955,0.0
0.49560000000000004,0.0
0.49570000000000003,0.0
0.4958,0.0
0.4959,0.0
0.496,0.0
0.49610000000000004,0.0
0.49620000000000003,0.0
0.4963,0.0
0.4964,0.0
0.4965,0.0
0.49660000000000004,0.0
0.49670000000000003,0.0
0.4968,0.0
0.4969,0.0
0.497,0.0
0.49710000000000004,0.0
0.49720000000000003,0.0
0.4973,0.0
0.4974,0.0
0.4975,0.0
0.49760000000000004,0.0
0.49770000000000003,0.0
0.4978,0.0
0.4979,0.0
0.498,0.0
0.49810000000000004,0.0
0.49820000000000003,0.0
0.4983,0.0
0.4984,0.0
0.4985,0.0
0.49860000000000004,0.0
0.49870000000000003,0.0
0.4988,0.0
0.4989,0.0
0.499,0.0
0.49910000000000004,0.0
0.49920000000000003,0.0
0.4993,0.0
0.4994,0.0
0.4995,0.0
0.49960000000000004,0.0
0.49970000000000003,0.0
0.4998,0.0
0.4999,0.0
0.5,0.0
0.5001,0.0
0.5002,0.0
0.5003000000000001,0.0
0.5004000000000001,0.0
0.5005000000000001,0.0
0.5006,0.0
0.5007,0.0
0.5008,0.0
0.5009,0.0
0.501,0.0
0.5011,0.0
0.5012,0.0
0.5013000000000001,0.0
0.5014000000000001,0.0
0.5015000000000001,0.0
0.5016,0.0
0.5017,0.0
0.5018,0.0
0.5019,0.0
0.502,0.0
0.5021,0.0
0.5022,0.0
0.5023,0.0
0.5024000000000001,0.0
0.5025000000000001,0.0
0.5026,0.0
0.5027,0.0
0.5028,0.0
0.5029,0.0
0.503,0.0
0.5031,0.0
0.5032,0.0
0.5033,0.0
0.5034000000000001,0.0
0.5035000000000001,0.0
0.5036,0.0
0.5037,0.0
0.5038,0.0
0.5039,0.0
0.504,0.0
0.5041,0.0
0.5042,0.0
0.5043,0.0
0.5044000000000001,0.0
0.5045000000000001,0.0
0.5046,0.0
0.5047,0.0
0.5048,0.0
0.5049,0.0
0.505,0.0
0.5051,0.0
0.5052,0.0
0.5053,0.0
0.5054000000000001,0.0
0.5055000000000001,0.0
0.5056,0.0
0.5057,0.0
0.5058,0.0
0.5059,0.0
0.506,0.0
0.5061,0.0
0.5062,0.0
0.5063,0.0
0.5064000000000001,0.0
0.5065000000000001,0.0
0.5066,0.0
0.5067,0.0
0.5068,0.0
0.5069,0.0
0.507,0.0
0.5071,0.0
0.5072,0.0
0.5073,0.0
0.5074000000000001,0.0
0.5075000000000001,0.0
0.5076,0.0
0.5077,0.0
0.5078,0.0
0.5079,0.0
0.508,0.0
0.5081,0.0
0.5082,0.0
0.5083,0.0
0.5084000000000001,0.0
0.5085000000000001,0.0
0.5086,0.0
0.5087,0.0
0.5088,0.0
0.5089,0.0
0.509,0.0
0.5091,0.0
0.5092,0.0
0.5093,0.0
0.5094000000000001,0.0
0.5095000000000001,0.0
0.5096,0.0
0.5097,0.0
0.5098,0.0
0.5099,0.0
0.51,0.0
0.5101,0.0
0.5102,0.0
0.5103,0.0
0.5104000000000001,0.0
0.5105000000000001,0.0
0.5106,0.0
0.5107,0.0
0.5108,0.0
0.5109,0.0
0.511,0.0
0.5111,0.0
0.5112,0.0
0.5113,0.0
0.5114000000000001,0.0
0.5115000000000001,0.0
0.5116,0.0
0.5117,0.0
0.5118,0.0
0.5119,0.0
0.512,0.0
0.5121,0.0
0.5122,0.0
0.5123,0.0
0.5124000000000001,0.0
0.5125000000000001,0.0
0.5126000000000001,0.0
0.5127,0.0
0.5128,0.0
0.5129,0.0
0.513,0.0
0.5131,0.0
0.5132,0.0
0.5133,0.0
0.5134000000000001,0.0
0.5135000000000001,0.0
0.5136000000000001,0.0
0.5137,0.0
0.5138,0.0
0.5139,0.0
0.514,0.0
0.5141,0.0
0.5142,0.0
0.5143,0.0
0.5144000000000001,0.0
0.5145000000000001,0.0
0.5146000000000001,0.0
0.5147,0.0
0.5148,0.0
0.5149,0.0
0.515,0.0
0.5151,0.0
0.5152,0.0
0.5153,0.0
0.5154,0.0
0.5155000000000001,0.0
0.5156000000000001,0.0
0.5157,0.0
0.5158,0.0
0.5159,0.0
0.516,0.0
0.5161,0.0
0.5162,0.0
0.5163,0.0
0.5164,0.0
0.5165000000000001,0.0
0.5166000000000001,0.0
0.5167,0.0
0.5168,0.0
0.5169,0.0
0.517,0.0
0.5171,0.0
0.5172,0.0
0.5173,0.0
0.5174,0.0
0.5175000000000001,0.0
0.5176000000000001,0.0
0.5177,0.0
0.5178,0.0
0.5179,0.0
0.518,0.0
0.5181,0.0
0.5182,0.0
0.5183,0.0
0.5184,0.0
0.5185000000000001,0.0
0.5186000000000001,0.0
0.5187,0.0
0.5188,0.0
0.5189,0.0
0.519,0.0
0.5191,0.0
0.5192,0.0
0.5193,0.0
0.5194,0.0
0.5195000000000001,0.0
0.5196000000000001,0.0
0.5197,0.0
0.5198,0.0
0.5199,0.0
0.52,0.0
0.5201,0.0
0.5202,0.0
0.5203,0.0
0.5204,0.0
0.5205000000000001,0.0
0.5206000000000001,0.0
0.5207,0.0
0.5208,0.0
0.5209,0.0
0.521,0.0
0.5211,0.0
0.5212,0.0
0.5213,0.0
0.5214,0.0
0.5215000000000001,0.0
0.5216000000000001,0.0
0.5217,0.0
0.5218,0.0
0.5219,0.0
0.522,0.0
0.5221,0.0
0.5222,0.0
0.5223,0.0
0.5224,0.0
0.5225000000000001,0.0
0.5226000000000001,0.0
0.5227,0.0
0.5228,0.0
0.5229,0.0
0.523,0.0
0.5231,0.0
0.5232,0.0
0.5233,0.0
0.5234,0.0
0.5235000000000001,0.0
0.5236000000000001,0.0
0.5237,0.0
0.5238,0.0
0.5239,0.0
0.524,0.0
0.5241,0.0
0.5242,0.0
0.5243,0.0
0.5244,0.0
0.5245000000000001,0.0
0.5246000000000001,0.0
0.5247,0.0
0.5248,0.0
0.5249,0.0
0.525,0.0
0.5251,0.0
0.5252,0.0
0.5253,0.0
0.5254,0.0
0.5255000000000001,0.0
0.5256000000000001,0.0
0.5257000000000001,0.0
0.5258,0.0
0.5259,0.0
0.526,0.0
0.5261,0.0
0.5262,0.0
0.5263,0.0
0.5264,0.0
0.5265000000000001,0.0
0.5266000000000001,0.0
0.5267000000000001,0.0
0.5268,0.0
0.5269,0.0
0.527,0.0
0.5271,0.0
0.5272,0.0
0.5273,0.0
0.5274,0.0
0.5275000000000001,0.0
0.5276000000000001,0.0
0.5277000000000001,0.0
0.5278,0.0
0.5279,0.0
0.528,0.0
0.5281,0.0
0.5282,0.0
0.5283,0.0
0.5284,0.0
0.5285000000000001,0.0
0.5286000000000001,0.0
0.5287000000000001,0.0
0.5288,0.0
0.5289,0.0
0.529,0.0
0.5291,0.0
0.5292,0.0
0.5293,0.0
0.5294,0.0
0.5295,0.0
0.5296000000000001,0.0
0.5297000000000001,0.0
0.5298,0.0
0.5299,0.0
0.53,0.0
0.5301,0.0
0.5302,0.0
0.5303,0.0
0.5304,0.0
0.5305,0.0
0.5306000000000001,0.0
0.5307000000000001,0.0
0.5308,0.0
0.5309,0.0
0.531,0.0
0.5311,0.0
0.5312,0.0
0.5313,0.0
0.5314,0.0
0.5315,0.0
0.5316000000000001,0.0
0.5317000000000001,0.0
0.5318,0.0
0.5319,0.0
0.532,0.0
0.5321,0.0
0.5322,0.0
0.5323,0.0
0.5324,0.0
0.5325,0.0
0.5326000000000001,0.0
0.5327000000000001,0.0
0.5328,0.0
0.5329,0.0
0.533,0.0
0.5331,0.0
0.5332,0.0
0.5333,0.0
0.5334,0.0
0.5335,0.0
0.5336000000000001,0.0
0.5337000000000001,0.0
0.5338,0.0
0.5339,0.0
0.534,0.0
0.5341,0.0
0.5342,0.0
0.5343,0.0
0.5344,0.0
0.5345,0.0
0.5346000000000001,0.0
0.5347000000000001,0.0
0.5348,0.0
0.5349,0.0
0.535,0.0
0.5351,0.0
0.5352,0.0
0.5353,0.0
0.5354,0.0
0.5355,0.0
0.5356000000000001,0.0
0.5357000000000001,0.0
0.5358,0.0
0.5359,0.0
0.536,0.0
0.5361,0.0
0.5362,0.0
0.5363,0.0
0.5364,0.0
0.5365,0.0
0.5366000000000001,0.0
0.5367000000000001,0.0
0.5368,0.0
0.5369,0.0
0.537,0.0
0.5371,0.0
0.5372,0.0
0.5373,0.0
0.5374,0.0
0.5375,0.0
0.5376000000000001,0.0
0.5377000000000001,0.0
0.5378000000000001,0.0
0.5379,0.0
0.538,0.0
0.5381,0.0
0.5382,0.0
0.5383,0.0
0.5384,0.0
0.5385,0.0
0.5386000000000001,0.0
0.5387000000000001,0.0
0.5388000000000001,0.0
0.5389,0.0
0.539,0.0
0.5391,0.0
0.5392,0.0
0.5393,0.0
0.5394,0.0
0.5395,0.0
0.5396000000000001,0.0
0.5397000000000001,0.0
0.5398000000000001,0.0
0.5399,0.0
0.54,0.0
0.5401,0.0
0.5402,0.0
0.5403,0.0
0.5404,0.0
0.5405,0.0
0.5406000000000001,0.0
0.5407000000000001,0.0
0.5408000000000001,0.0
0.5409,0.0
0.541,0.0
0.5411,0.0
0.5412,0.0
0.5413,0.0
0.5414,0.0
0.5415,0.0
0.5416000000000001,0.0
0.5417000000000001,0.0
0.5418000000000001,0.0
0.5419,0.0
0.542,0.0
0.5421,0.0
0.5422,0.0
0.5423,0.0
0.5424,0.0
0.5425,0.0
0.5426,0.0
0.5427000000000001,0.0
0.5428000000000001,0.0
0.5429,0.0
0.543,0.0
0.5431,0.0
0.5432,0.0
0.5433,0.0
0.5434,0.0
0.5435,0.0
0.5436,0.0
0.5437000000000001,0.0
0.5438000000000001,0.0
0.5439,0.0
0.544,0.0
0.5441,0.0
0.5442,0.0
0.5443,0.0
0.5444,0.0
0.5445,0.0
0.5446,0.0
0.5447000000000001,0.0
0.5448000000000001,0.0
0.5449,0.0
0.545,0.0
0.5451,0.0
0.5452,0.0
0.5453,0.0
0.5454,0.0
0.5455,0.0
0.5456,0.0
0.5457000000000001,0.0
0.5458000000000001,0.0
0.5459,0.0
0.546,0.0
0.5461,0.0
0.5462,0.0
0.5463,0.0
0.5464,0.0
0.5465,0.0
0.5466,0.0
0.5467000000000001,0.0
0.5468000000000001,0.0
0.5469,0.0
0.547,0.0
0.5471,0.0
0.5472,0.0
0.5473,0.0
0.5474,0.0
0.5475,0.0
0.5476,0.0
0.5477000000000001,0.0
0.5478000000000001,0.0
0.5479,0.0
0.548,0.0
0.5481,0.0
0.5482,0.0
0.5483,0.0
0.5484,0.0
0.5485,0.0
0.5486,0.0
0.5487000000000001,0.0
0.5488000000000001,0.0
0.5489,0.0
0.549,0.0
0.5491,0.0
0.5492,0.0
0.5493,0.0
0.5494,0.0
0.5495,0.0
0.5496,0.0
0.5497000000000001,0.0
0.5498000000000001,0.0
0.5499,0.0
0.55,0.0
0.5501,0.0
0.5502,0.0
0.5503,0.0
0.5504,0.0
0.5505,0.0
0.5506,0.0
0.5507000000000001,0.0
0.5508000000000001,0.0
0.5509000000000001,0.0
0.551,0.0
0.5511,0.0
0.5512,0.0
0.5513,0.0
0.5514,0.0
0.5515,0.0
0.5516,0.0
0.5517000000000001,0.0
0.5518000000000001,0.0
0.5519000000000001,0.0
0.552,0.0
0.5521,0.0
0.5522,0.0
0.5523,0.0
0.5524,0.0
0.5525,0.0
0.5526,0.0
0.5527000000000001,0.0
0.5528000000000001,0.0
0.5529000000000001,0.0
0.553,0.0
0.5531,0.0
0.5532,0.0
0.5533,0.0
0.5534,0.0
0.5535,0.0
0.5536,0.0
0.5537000000000001,0.0
0.5538000000000001,0.0
0.5539000000000001,0.0
0.554,0.0
0.5541,0.0
0.5542,0.0
0.5543,0.0
0.5544,0.0
0.5545,0.0
0.5546,0.0
0.5547000000000001,0.0
0.5548000000000001,0.0
0.5549000000000001,0.0
0.555,0.0
0.5551,0.0
0.5552,0.0
0.5553,0.0
0.5554,0.0
0.5555,0.0
0.5556,0.0
0.5557,0.0
0.5558000000000001,0.0
0.5559000000000001,0.0
0.556,0.0
0.5561,0.0
0.5562,0.0
0.5563,0.0
0.5564,0.0
0.5565,0.0
0.5566,0.0
0.5567,0.0
0.5568000000000001,0.0
0.5569000000000001,0.0
0.557,0.0
0.5571,0.0
0.5572,0.0
0.5573,0.0
0.5574,0.0
0.5575,0.0
0.5576,0.0
0.5577,0.0
0.5578000000000001,0.0
0.5579000000000001,0.0
0.558,0.0
0.5581,0.0
0.5582,0.0
0.5583,0.0
0.5584,0.0
0.5585,0.0
0.5586,0.0
0.5587,0.0
0.5588000000000001,0.0
0.5589000000000001,0.0
0.559,0.0
0.5591,0.0
0.5592,0.0
0.5593,0.0
0.5594,0.0
0.5595,0.0
0.5596,0.0
0.5597,0.0
0.5598000000000001,0.0
0.5599000000000001,0.0
0.56,0.0
0.5601,0.0
0.5602,0.0
0.5603,0.0
0.5604,0.0
0.5605,0.0
0.5606,0.0
0.5607,0.0
0.5608000000000001,0.0
0.5609000000000001,0.0
0.561,0.0
0.5611,0.0
0.5612,0.0
0.5613,0.0
0.5614,0.0
0.5615,0.0
0.5616,0.0
0.5617,0.0
0.5618000000000001,0.0
0.5619000000000001,0.0
0.562,0.0
0.5621,0.0
0.5622,0.0
0.5623,0.0
0.5624,0.0
0.5625,0.0
0.5626,0.0
0.5627,0.0
0.5628000000000001,0.0
0.5629000000000001,0.0
0.5630000000000001,0.0
0.5631,0.0
0.5632,0.0
0.5633,0.0
0.5634,0.0
0.5635,0.0
0.5636,0.0
0.5637,0.0
0.5638000000000001,0.0
0.5639000000000001,0.0
0.5640000000000001,0.0
0.5641,0.0
0.5642,0.0
0.5643,0.0
0.5644,0.0
0.5645,0.0
0.5646,0.0
0.5647,0.0
0.5648000000000001,0.0
0.5649000000000001,0.0
0.5650000000000001,0.0
0.5651,0.0
0.5652,0.0
0.5653,0.0
0.5654,0.0
0.5655,0.0
0.5656,0.0
0.5657,0.0
0.5658000000000001,0.0
0.5659000000000001,0.0
0.5660000000000001,0.0
0.5661,0.0
0.5662,0.0
0.5663,0.0
0.5664,0.0
0.5665,0.0
0.5666,0.0
0.5667,0.0
0.5668000000000001,0.0
0.5669000000000001,0.0
0.5670000000000001,0.0
0.5671,0.0
0.5672,0.0
0.5673,0.0
0.5674,0.0
0.5675,0.0
0.5676,0.0
0.5677,0.0
0.5678000000000001,0.0
0.5679000000000001,0.0
0.5680000000000001,0.0
0.5681,0.0
0.5682,0.0
0.5683,0.0
0.5684,0.0
0.5685,0.0
0.5686,0.0
0.5687,0.0
0.5688,0.0
0.5689000000000001,0.0
0.5690000000000001,0.0
0.5691,0.0
0.5692,0.0
0.5693,0.0
0.5694,0.0
0.5695,0.0
0.5696,0.0
0.5697,0.0
0.5698,0.0
0.5699000000000001,0.0
0.5700000000000001,0.0
0.5701,0.0
0.5702,0.0
0.5703,0.0
0.5704,0.0
0.5705,0.0
0.5706,0.0
0.5707,0.0
0.5708,0.0
0.5709000000000001,0.0
0.5710000000000001,0.0
0.5711,0.0
0.5712,0.0
0.5713,0.0
0.5714,0.0
0.5715,0.0
0.5716,0.0
0.5717,0.0
0.5718,0.0
0.5719000000000001,0.0
0.5720000000000001,0.0
0.5721,0.0
0.5722,0.0
0.5723,0.0
0.5724,0.0
0.5725,0.0
0.5726,0.0
0.5727,0.0
0.5728,0.0
0.5729000000000001,0.0
0.5730000000000001,0.0
0.5731,0.0
0.5732,0.0
0.5733,0.0
0.5734,0.0
0.5735,0.0
0.5736,0.0
0.5737,0.0
0.5738,0.0
0.5739000000000001,0.0
0.5740000000000001,0.0
0.5741,0.0
0.5742,0.0
0.5743,0.0
0.5744,0.0
0.5745,0.0
0.5746,0.0
0.5747,0.0
0.5748,0.0
0.5749000000000001,0.0
0.5750000000000001,0.0
0.5751000000000001,0.0
0.5752,0.0
0.5753,0.0
0.5754,0.0
0.5755,0.0
0.5756,0.0
0.5757,0.0
0.5758,0.0
0.5759000000000001,0.0
0.5760000000000001,0.0
0.5761000000000001,0.0
0.5762,0.0
0.5763,0.0
0.5764,0.0
0.5765,0.0
0.5766,0.0
0.5767,0.0
0.5768,0.0
0.5769000000000001,0.0
0.5770000000000001,0.0
0.5771000000000001,0.0
0.5772,0.0
0.5773,0.0
0.5774,0.0
0.5775,0.0
0.5776,0.0
0.5777,0.0
0.5778,0.0
0.5779000000000001,0.0
0.5780000000000001,0.0
0.5781000000000001,0.0
0.5782,0.0
0.5783,0.0
0.5784,0.0
0.5785,0.0
0.5786,0.0
0.5787,0.0
0.5788,0.0
0.5789000000000001,0.0
0.5790000000000001,0.0
0.5791000000000001,0.0
0.5792,0.0
0.5793,0.0
0.5794,0.0
0.5795,0.0
0.5796,0.0
0.5797,0.0
0.5798,0.0
0.5799000000000001,0.0
0.5800000000000001,0.0
0.5801000000000001,0.0
0.5802,0.0
0.5803,0.0
0.5804,0.0
0.5805,0.0
0.5806,0.0
0.5807,0.0
0.5808,0.0
0.5809000000000001,0.0
0.5810000000000001,0.0
0.5811000000000001,0.0
0.5812,0.0
0.5813,0.0
0.5814,0.0
0.5815,0.0
0.5816,0.0
0.5817,0.0
0.5818,0.0
0.5819,0.0
0.5820000000000001,0.0
0.5821000000000001,0.0
0.5822,0.0
0.5823,0.0
0.5824,0.0
0.5825,0.0
0.5826,0.0
0.5827,0.0
0.5828,0.0
0.5829,0.0
0.5830000000000001,0.0
0.5831000000000001,0.0
0.5832,0.0
0.5833,0.0
0.5834,0.0
0.5835,0.0
0.5836,0.0
0.5837,0.0
0.5838,0.0
0.5839,0.0
0.5840000000000001,0.0
0.5841000000000001,0.0
0.5842,0.0
0.5843,0.0
0.5844,0.0
0.5845,0.0
0.5846,0.0
0.5847,0.0
0.5848,0.0
0.5849,0.0
0.5850000000000001,0.0
0.5851000000000001,0.0
0.5852,0.0
0.5853,0.0
0.5854,0.0
0.5855,0.0
0.5856,0.0
0.5857,0.0
0.5858,0.0
0.5859,0.0
0.5860000000000001,0.0
0.5861000000000001,0.0
0.5862,0.0
0.5863,0.0
0.5864,0.0
0.5865,0.0
0.5866,0.0
0.5867,0.0
0.5868,0.0
0.5869,0.0
0.5870000000000001,0.0
0.5871000000000001,0.0
0.5872,0.0
0.5873,0.0
0.5874,0.0
0.5875,0.0
0.5876,0.0
0.5877,0.0
0.5878,0.0
0.5879,0.0
0.5880000000000001,0.0
0.5881000000000001,0.0
0.5882000000000001,0.0
0.5883,0.0
0.5884,0.0
0.5885,0.0
0.5886,0.0
0.5887,0.0
0.5888,0.0
0.5889,0.0
0.5890000000000001,0.0
0.5891000000000001,0.0
0.5892000000000001,0.0
0.5893,0.0
0.5894,0.0
0.5895,0.0
0.5896,0.0
0.5897,0.0
0.5898,0.0
0.5899,0.0
0.5900000000000001,0.0
0.5901000000000001,0.0
0.5902000000000001,0.0
0.5903,0.0
0.5904,0.0
0.5905,0.0
0.5906,0.0
0.5907,0.0
0.5908,0.0
0.5909,0.0
0.5910000000000001,0.0
0.5911000000000001,0.0
0.5912000000000001,0.0
0.5913,0.0
0.5914,0.0
0.5915,0.0
0.5916,0.0
0.5917,0.0
0.5918,0.0
0.5919,0.0
0.5920000000000001,0.0
0.5921000000000001,0.0
0.5922000000000001,0.0
0.5923,0.0
0.5924,0.0
0.5925,0.0
0.5926,0.0
0.5927,0.0
0.5928,0.0
0.5929,0.0
0.5930000000000001,0.0
0.5931000000000001,0.0
0.5932000000000001,0.0
0.5933,0.0
0.5934,0.0
0.5935,0.0
0.5936,0.0
0.5937,0.0
0.5938,0.0
0.5939,0.0
0.5940000000000001,0.0
0.5941000000000001,0.0
0.5942000000000001,0.0
0.5943,0.0
0.5944,0.0
0.5945,0.0
0.5946,0.0
0.5947,0.0
0.5948,0.0
0.5949,0.0
0.595,0.0
0.5951000000000001,0.0
0.5952000000000001,0.0
0.5953,0.0
0.5954,0.0
0.5955,0.0
0.5956,0.0
0.5957,0.0
0.5958,0.0
0.5959,0.0
0.596,0.0
0.5961000000000001,0.0
0.5962000000000001,0.0
0.5963,0.0
0.5964,0.0
0.5965,0.0
0.5966,0.0
0.5967,0.0
0.5968,0.0
0.5969,0.0
0.597,0.0
0.5971000000000001,0.0
0.5972000000000001,0.0
0.5973,0.0
0.5974,0.0
0.5975,0.0
0.5976,0.0
0.5977,0.0
0.5978,0.0
0.5979,0.0
0.598,0.0
0.5981000000000001,0.0
0.5982000000000001,0.0
0.5983,0.0
0.5984,0.0
0.5985,0.0
0.5986,0.0
0.5987,0.0
0.5988,0.0
0.5989,0.0
0.599,0.0
0.5991000000000001,0.0
0.5992000000000001,0.0
0.5993,0.0
0.5994,0.0
0.5995,0.0
0.5996,0.0
0.5997,0.0
0.5998,0.0
0.5999,0.0


==> Lq_norm_true.csv <==
t,Lq_norm
0.0,1.0000000226411931
0.0001,0.9993862949761204
0.0002,0.9987727556996809
0.00030000000000000003,0.9981594048118748
0.0004,0.9975462423127021
0.0005,0.9969332682021623
0.0006000000000000001,0.9963204824802561
0.0007,0.995707885146983
0.0008,0.9950954762023432
0.0009000000000000001,0.9944832556463367
0.001,0.9938712234789634
0.0011,0.9932593797002234
0.0012000000000000001,0.9926477243101168
0.0013000000000000002,0.9920362573086433
0.0014,0.9914249786958031
0.0015,0.9908138884715962
0.0016,0.9902029866360225
0.0017000000000000001,0.989592273189082
0.0018000000000000002,0.988981748130775
0.0019,0.9883714114611011
0.002,0.9877612631800605
0.0021000000000000003,0.9871513032876533
0.0022,0.9865415317838792
0.0023,0.9859319486687383
0.0024000000000000002,0.9853225539422309
0.0025,0.9847133476043566
0.0026000000000000003,0.9841043296551155
0.0027,0.9834955000945079
0.0028,0.9828868589225334
0.0029000000000000002,0.9822784061391922
0.003,0.9816701417444843
0.0031000000000000003,0.9810620657384096
0.0032,0.9804541781209681
0.0033,0.97984647889216
0.0034000000000000002,0.9792389680519853
0.0035,0.9786316456004437
0.0036000000000000003,0.9780245115375353
0.0037,0.9774175658632603
0.0038,0.9768108085776185
0.0039000000000000003,0.97620423968061
0.004,0.9755978591722346
0.0041,0.9749916670524925
0.004200000000000001,0.974385663321384
0.0043,0.9737798479789085
0.0044,0.9731742210250663
0.0045000000000000005,0.9725687824598575
0.0046,0.9719635322832818
0.0047,0.9713584704953394
0.0048000000000000004,0.9707535970960302
0.0049,0.9701489120853543
0.005,0.9695444154633117
0.0051,0.9689401072299023
0.005200000000000001,0.9683359873851263
0.0053,0.9677320559289835
0.0054,0.967128312861474
0.0055000000000000005,0.9665247581825979
0.0056,0.9659213918923549
0.0057,0.9653182139907451
0.0058000000000000005,0.9647152244777687
0.0059,0.9641124233534253
0.006,0.9635098106177155
0.0061,0.9629073862706389
0.006200000000000001,0.9623051503121955
0.0063,0.9617031027423854
0.0064,0.9611012435612084
0.006500000000000001,0.9604995727686649
0.0066,0.9598980903647545
0.0067,0.9592967963494774
0.0068000000000000005,0.9586956907228338
0.006900000000000001,0.9580947734848233
0.007,0.957494044635446
0.0071,0.9568935041747019
0.007200000000000001,0.9562931521025912
0.0073,0.9556929884191137
0.0074,0.9550930131242695
0.007500000000000001,0.9544932262180587
0.0076,0.953893627700481
0.0077,0.9532942175715365
0.0078000000000000005,0.9526949958312255
0.0079,0.9520959624795476
0.008,0.951497117516503
0.0081,0.9508984609420918
0.0082,0.9502999927563136
0.0083,0.9497017129591692
0.008400000000000001,0.9491036215506573
0.0085,0.9485057185307794
0.0086,0.9479080038995342
0.008700000000000001,0.9473104776569223
0.0088,0.946713139802944
0.0089,0.9461159903375989
0.009000000000000001,0.9455190292608869
0.0091,0.9449222565728083
0.0092,0.944325672273363
0.009300000000000001,0.9437292763625509
0.0094,0.943133068840372
0.0095,0.9425370497068264
0.009600000000000001,0.941941218961914
0.0097,0.9413455766056351
0.0098,0.9407501226379892
0.0099,0.9401548570589767
0.01,0.9395597798685974
0.010100000000000001,0.9389648910668514
0.0102,0.9383701906537387
0.0103,0.9377756786292594
0.010400000000000001,0.9371813549934132
0.0105,0.9365872197462002
0.0106,0.9359932728876206
0.010700000000000001,0.9353995144176741
0.0108,0.934805944336361
0.0109,0.9342125626436812
0.011000000000000001,0.9336193693396346
0.0111,0.9330263644242214
0.0112,0.9324335478974412
0.011300000000000001,0.9318409197592945
0.0114,0.9312484800097809
0.0115,0.9306562286489006
0.011600000000000001,0.9300641656766537
0.0117,0.92947229109304
0.0118,0.9288806048980595
0.0119,0.9282891070917123
0.012,0.9276977976739984
0.012100000000000001,0.9271066766449176
0.0122,0.9265157440044703
0.0123,0.9259249997526563
0.012400000000000001,0.9253344438894754
0.0125,0.9247440764149277
0.0126,0.9241538973290134
0.012700000000000001,0.9235639066317324
0.0128,0.9229741043230847
0.0129,0.9223844904030699
0.013000000000000001,0.9217950648716888
0.0131,0.9212058277289409
0.0132,0.9206167789748262
0.013300000000000001,0.9200279186093446
0.0134,0.9194392466324965
0.0135,0.9188507630442817
0.013600000000000001,0.9182624678446999
0.0137,0.9176743610337516
0.013800000000000002,0.9170864426114365
0.013900000000000001,0.9164987125777546
0.014,0.9159111709327058
0.014100000000000001,0.9153238176762907
0.0142,0.9147366528085087
0.0143,0.9141496763293598
0.014400000000000001,0.9135628882388444
0.0145,0.912976288536962
0.0146,0.912389877223713
0.014700000000000001,0.9118036542990974
0.0148,0.9112176197631148
0.0149,0.9106317736157655
0.015000000000000001,0.9100461158570498
0.0151,0.9094606464869671
0.0152,0.9088753655055177
0.015300000000000001,0.9082902729127015
0.0154,0.9077053687085188
0.0155,0.9071206528929692
0.015600000000000001,0.9065361254660528
0.015700000000000002,0.9059517864277697
0.0158,0.9053676357781201
0.0159,0.9047836735171033
0.016,0.9041998996447204
0.0161,0.9036163141609702
0.0162,0.9030329170658534
0.016300000000000002,0.9024497083593701
0.0164,0.9018666880415197
0.0165,0.901283856112303
0.0166,0.9007012125717193
0.0167,0.9001187574197689
0.016800000000000002,0.8995364906564517
0.016900000000000002,0.898954412281768
0.017,0.8983725222957174
0.0171,0.8977908206983001
0.0172,0.8972093074895161
0.0173,0.8966279826693652
0.017400000000000002,0.8960468462378477
0.0175,0.8954658981949635
0.0176,0.8948851385407125
0.0177,0.8943045672750948
0.0178,0.8937241843981103
0.0179,0.8931439899097591
0.018000000000000002,0.8925639838100411
0.0181,0.8919841660989566
0.0182,0.8914045367765052
0.0183,0.890825095842687
0.0184,0.8902458432975021
0.018500000000000003,0.8896667791409506
0.018600000000000002,0.8890879033730322
0.0187,0.8885092159937472
0.0188,0.8879307170030953
0.0189,0.8873524064010769
0.019,0.8867742841876917
0.019100000000000002,0.8861963503629399
0.019200000000000002,0.885618604926821
0.0193,0.8850410478793355
0.0194,0.8844636792204834
0.0195,0.8838864989502643
0.0196,0.8833095070686787
0.019700000000000002,0.8827327035757263
0.0198,0.8821560884714073
0.0199,0.8815796617557216
0.02,0.881003423428669
0.0201,0.8804273734902495
0.020200000000000003,0.8798515119404633
0.020300000000000002,0.8792758387793107
0.0204,0.8787003540067911
0.0205,0.8781250576229049
0.0206,0.877549949627652
0.0207,0.8769750300210322
0.020800000000000003,0.8764002988030457
0.020900000000000002,0.8758257559736925
0.021,0.8752514015329727
0.0211,0.8746772354808859
0.0212,0.8741032578174327
0.0213,0.8735294685426126
0.021400000000000002,0.8729558676564256
0.021500000000000002,0.8723824551588721
0.0216,0.8718092310499518
0.0217,0.8712361953296648
0.0218,0.870663347998011
0.0219,0.8700906890549907
0.022000000000000002,0.8695182185006031
0.0221,0.8689459363348492
0.0222,0.8683738425577284
0.0223,0.8678019371692413
0.0224,0.8672302201693869
0.022500000000000003,0.8666586915581659
0.022600000000000002,0.8660873513355782
0.0227,0.8655161995016238
0.0228,0.864945236056303
0.0229,0.8643744609996152
0.023,0.8638038743315606
0.023100000000000002,0.8632334760521391
0.023200000000000002,0.8626632661613512
0.0233,0.8620932446591963
0.0234,0.861523411545675
0.0235,0.8609537668207866
0.0236,0.8603843104845318
0.023700000000000002,0.85981504253691
0.0238,0.8592459629779214
0.0239,0.8586770718075663
0.024,0.8581083690258444
0.0241,0.8575398546327557
0.024200000000000003,0.8569715286283003
0.024300000000000002,0.8564033910124783
0.0244,0.8558354417852894
0.0245,0.8552676809467339
0.0246,0.8547001084968116
0.0247,0.8541327244355225
0.024800000000000003,0.8535655287628666
0.024900000000000002,0.8529985214788441
0.025,0.8524317025834549
0.0251,0.8518650720766989
0.0252,0.8512986299585761
0.0253,0.8507323762290868
0.025400000000000002,0.8501663108882306
0.025500000000000002,0.8496004339360077
0.0256,0.8490347453724181
0.0257,0.8484692451974617
0.0258,0.8479039334111386
0.025900000000000003,0.8473388100134488
0.026000000000000002,0.8467738750043922
0.0261,0.8462091283839688
0.0262,0.8456445701521786
0.0263,0.845080200309022
0.0264,0.8445160188544986
0.026500000000000003,0.8439520257886083
0.026600000000000002,0.8433882211113513
0.0267,0.8428246048227275
0.0268,0.8422611769227372
0.0269,0.8416979374113799
0.027,0.8411348862886561
0.027100000000000003,0.8405720235545653
0.027200000000000002,0.840009349209108
0.0273,0.8394468632522838
0.0274,0.838884565684093
0.0275,0.8383224565045353
0.027600000000000003,0.8377605357136111
0.027700000000000002,0.83719880331132
0.027800000000000002,0.8366372592976624
0.0279,0.8360759036726378
0.028,0.8355147364362465
0.0281,0.8349537575884887
0.028200000000000003,0.8343929671293638
0.028300000000000002,0.8338323650588725
0.0284,0.8332719513770143
0.0285,0.8327117260837893
0.0286,0.8321516891791977
0.0287,0.8315918406632393
0.028800000000000003,0.8310321805359141
0.028900000000000002,0.8304727087972222
0.029,0.8299134254471636
0.0291,0.8293543304857385
0.0292,0.8287954239129464
0.029300000000000003,0.8282367057287876
0.029400000000000003,0.8276781759332622
0.029500000000000002,0.8271198345263698
0.0296,0.8265616815081108
0.0297,0.8260037168784853
0.0298,0.8254459406374927
0.029900000000000003,0.8248883527851335
0.030000000000000002,0.8243309533214077
0.030100000000000002,0.8237737422463149
0.0302,0.8232167195598555
0.0303,0.8226598852620295
0.0304,0.8221032393528366
0.030500000000000003,0.8215467818322773
0.030600000000000002,0.8209905127003507
0.0307,0.8204344319570578
0.0308,0.819878539602398
0.0309,0.8193228356363714
0.031,0.8187673200589782
0.031100000000000003,0.8182119928702181
0.031200000000000002,0.8176568540700915
0.0313,0.817101903658598
0.031400000000000004,0.8165471416357378
0.0315,0.8159925680015109
0.0316,0.8154381827559173
0.0317,0.8148839858989569
0.0318,0.8143299774306298
0.031900000000000005,0.813776157350936
0.032,0.8132225256598754
0.032100000000000004,0.8126690823574481
0.0322,0.8121158274436541
0.0323,0.8115627609184933
0.0324,0.8110098827819658
0.0325,0.8104571930340716
0.032600000000000004,0.8099046916748106
0.0327,0.8093523787041828
0.0328,0.8088002541221884
0.0329,0.8082483179288272
0.033,0.8076965701240992
0.033100000000000004,0.8071450107080047
0.0332,0.8065936396805432
0.0333,0.8060424570417152
0.0334,0.8054914627915204
0.0335,0.8049406569299586
0.033600000000000005,0.8043900394570306
0.0337,0.8038396103727354
0.033800000000000004,0.8032893696770735
0.0339,0.8027393173700451
0.034,0.8021894534516498
0.0341,0.8016397779218879
0.0342,0.8010902907807592
0.034300000000000004,0.8005409920282637
0.0344,0.7999918816644016
0.0345,0.7994429596891727
0.0346,0.7988942261025771
0.0347,0.7983456809046147
0.034800000000000005,0.7977973240952855
0.0349,0.7972491556745895
0.035,0.7967011756425272
0.0351,0.7961533839990977
0.0352,0.7956057807443017
0.035300000000000005,0.795058365878139
0.0354,0.7945111394006095
0.035500000000000004,0.7939641013117131
0.0356,0.7934172516114503
0.0357,0.7928705902998204
0.0358,0.7923241173768242
0.0359,0.791777832842461
0.036000000000000004,0.7912317366967311
0.0361,0.7906858289396343
0.0362,0.7901401095711712
0.0363,0.7895945785913409
0.0364,0.7890492360001441
0.036500000000000005,0.7885040817975806
0.0366,0.7879591159836502
0.0367,0.7874143385583531
0.0368,0.7868697495216892
0.0369,0.7863253488736589
0.037000000000000005,0.7857811366142616
0.0371,0.7852371127434977
0.037200000000000004,0.784693277261367
0.0373,0.7841496301678695
0.0374,0.7836061714630054
0.0375,0.7830629011467745
0.0376,0.7825198192191767
0.037700000000000004,0.7819769256802124
0.0378,0.7814342205298812
0.0379,0.7808917037681835
0.038,0.7803493753951191
0.0381,0.7798072354106875
0.038200000000000005,0.7792652838148895
0.0383,0.7787235206077248
0.038400000000000004,0.7781819457891933
0.0385,0.777640559359295
0.0386,0.7770993613180301
0.038700000000000005,0.7765583516653983
0.0388,0.7760175304014
0.038900000000000004,0.7754768975260348
0.039,0.7749364530393029
0.0391,0.7743961969412042
0.0392,0.773856129231739
0.0393,0.7733162499109066
0.039400000000000004,0.7727765589787079
0.0395,0.7722370564351423
0.0396,0.7716977422802099
0.0397,0.7711586165139112
0.0398,0.7706196791362452
0.039900000000000005,0.7700809301472127
0.04,0.7695423695468137
0.040100000000000004,0.7690039973350475
0.0402,0.768465813511915
0.0403,0.7679278180774154
0.040400000000000005,0.7673900110315492
0.0405,0.7668523923743163
0.040600000000000004,0.7663149621057167
0.0407,0.7657777202257504
0.0408,0.765240666734417
0.0409,0.7647038016317175
0.041,0.7641671249176508
0.041100000000000005,0.7636306365922174
0.0412,0.7630943366554175
0.0413,0.7625582251072506
0.0414,0.7620223019477173
0.0415,0.7614865671768171
0.041600000000000005,0.7609510207945499
0.0417,0.7604156628009163
0.041800000000000004,0.7598804931959157
0.0419,0.7593455119795488
0.042,0.758810719151815
0.042100000000000005,0.7582761147127141
0.0422,0.7577416986622469
0.042300000000000004,0.7572074710004126
0.0424,0.7566734317272119
0.0425,0.7561395808426442
0.0426,0.7556059183467101
0.0427,0.755072444239409
0.042800000000000005,0.7545391585207413
0.0429,0.7540060611907068
0.043000000000000003,0.7534731522493054
0.0431,0.7529404316965376
0.0432,0.7524078995324028
0.043300000000000005,0.7518755557569015
0.0434,0.7513434003700332
0.043500000000000004,0.7508114333717982
0.0436,0.7502796547621967
0.0437,0.7497480645412283
0.0438,0.7492166627088932
0.0439,0.7486854492651914
0.044000000000000004,0.7481544242101227
0.0441,0.7476235875436875
0.0442,0.7470929392658855
0.0443,0.7465624793767166
0.0444,0.7460322078761811
0.044500000000000005,0.7455021247642788
0.0446,0.7449722300410099
0.044700000000000004,0.7444425237063743
0.0448,0.7439130057603717
0.0449,0.7433836762030026
0.045000000000000005,0.7428545350342667
0.0451,0.7423255822541641
0.045200000000000004,0.7417968178626947
0.0453,0.7412682418598586
0.0454,0.7407398542456557
0.0455,0.7402116550200862
0.0456,0.7396836441831499
0.045700000000000005,0.739155821734847
0.0458,0.738628187675177
0.0459,0.7381007420041406
0.046,0.7375734847217373
0.0461,0.7370464158279675
0.046200000000000005,0.7365195353228307
0.0463,0.7359928432063273
0.046400000000000004,0.7354663394784571
0.0465,0.7349400241392201
0.0466,0.7344138971886166
0.046700000000000005,0.7338879586266462
0.0468,0.7333622084533091
0.046900000000000004,0.7328366466686053
0.047,0.7323112732725348
0.0471,0.7317860882650974
0.0472,0.7312610916462935
0.0473,0.7307362834161226
0.047400000000000005,0.7302116635745851
0.0475,0.7296872321216809
0.0476,0.7291629890574098
0.0477,0.7286389343817721
0.0478,0.7281150680947678
0.047900000000000005,0.7275913901963965
0.048,0.7270679006866587
0.048100000000000004,0.7265445995655541
0.0482,0.7260214868330827
0.0483,0.7254985624892446
0.048400000000000006,0.7249758265340398
0.0485,0.7244532789674681
0.048600000000000004,0.7239309197895301
0.0487,0.7234087490002248
0.0488,0.7228867665995531
0.0489,0.7223649725875145
0.049,0.7218433669641094
0.049100000000000005,0.7213219497293373
0.0492,0.7208007208831986
0.049300000000000004,0.7202796804256932
0.0494,0.7197588283568211
0.0495,0.7192381646765821
0.049600000000000005,0.7187176893849765
0.0497,0.7181974024820043
0.049800000000000004,0.7176773039676652
0.0499,0.7171573938419592
0.05,0.7166376721048866
0.050100000000000006,0.7161181387564474
0.0502,0.7155987937966413
0.050300000000000004,0.7150796372254686
0.0504,0.714560669042929
0.0505,0.7140418892490228
0.0506,0.7135232978437499
0.0507,0.7130048948271102
0.050800000000000005,0.7124866801991038
0.0509,0.7119686539597305
0.051000000000000004,0.7114508161089907
0.0511,0.7109331666468841
0.0512,0.7104157055734107
0.051300000000000005,0.7098984328885705
0.0514,0.7093813485923637
0.051500000000000004,0.7088644526847901
0.0516,0.7083477451658498
0.0517,0.7078312260355428
0.051800000000000006,0.707314895293869
0.0519,0.7067987529408285
0.052000000000000005,0.7062827989764213
0.0521,0.7057670334006473
0.0522,0.7052514562135067
0.0523,0.7047360674149994
0.0524,0.7042208670051251
0.052500000000000005,0.7037058549838842
0.0526,0.7031910313512767
0.052700000000000004,0.7026763961073023
0.0528,0.7021619492519612
0.0529,0.7016476907852532
0.053000000000000005,0.7011336207071787
0.0531,0.7006197390177377
0.053200000000000004,0.7001060457169295
0.0533,0.6995925408047547
0.0534,0.6990792242812132
0.053500000000000006,0.6985660961463049
0.0536,0.6980531564000301
0.053700000000000005,0.6975404050423882
0.0538,0.6970278420733799
0.0539,0.6965154674930047
0.054,0.6960032813012629
0.0541,0.6954912834981541
0.054200000000000005,0.694979474083679
0.0543,0.6944678530578369
0.054400000000000004,0.6939564204206278
0.0545,0.6934451761720525
0.0546,0.6929341203121101
0.054700000000000006,0.692423252840801
0.0548,0.6919125737581253
0.054900000000000004,0.6914020830640828
0.055,0.6908917807586736
0.0551,0.6903816668418975
0.055200000000000006,0.6898717413137547
0.0553,0.6893620041742455
0.055400000000000005,0.6888524554233693
0.0555,0.6883430950611265
0.055600000000000004,0.6878339230875168
0.0557,0.6873249395025404
0.0558,0.6868161443061973
0.055900000000000005,0.6863075374984874
0.056,0.685799119079411
0.056100000000000004,0.6852908890489676
0.0562,0.6847828474071576
0.0563,0.6842749941539809
0.056400000000000006,0.6837673292894374
0.0565,0.6832598528135272
0.056600000000000004,0.6827525647262502
0.0567,0.6822454650276065
0.0568,0.681738553717596
0.056900000000000006,0.6812318307962189
0.057,0.6807252962634749
0.057100000000000005,0.6802189501193643
0.0572,0.6797127923638868
0.057300000000000004,0.6792068229970429
0.0574,0.6787010420188321
0.0575,0.6781954494292544
0.057600000000000005,0.6776900452283102
0.0577,0.6771848294159991
0.057800000000000004,0.6766798019923215
0.0579,0.6761749629572769
0.058,0.6756703123108657
0.058100000000000006,0.6751658500530877
0.0582,0.6746615761839431
0.058300000000000005,0.6741574907034316
0.0584,0.6736535936115533
0.0585,0.6731498849083084
0.058600000000000006,0.6726463645936969
0.0587,0.6721430326677186
0.058800000000000005,0.6716398891303734
0.0589,0.6711369339816614
0.059000000000000004,0.670634167221583
0.0591,0.6701315888501377
0.0592,0.6696291988673257
0.059300000000000005,0.669126997273147
0.0594,0.6686249840676014
0.059500000000000004,0.6681231592506892
0.0596,0.6676215228224102
0.0597,0.6671200747827647
0.059800000000000006,0.6666188151317521
0.0599,0.6661177438693728
0.060000000000000005,0.6656168609956271
0.0601,0.6651161665105145
0.060200000000000004,0.6646156604140351
0.0603,0.6641153427061889
0.0604,0.6636152133869762
0.060500000000000005,0.6631152724563967
0.0606,0.6626155199144503
0.060700000000000004,0.6621159557611372
0.0608,0.6616165799964575
0.0609,0.661117392620411
0.061000000000000006,0.6606183936329978
0.0611,0.6601195830342179
0.061200000000000004,0.6596209608240711
0.0613,0.6591225270025577
0.0614,0.6586242815696776
0.061500000000000006,0.6581262245254306
0.0616,0.6576283558698169
0.061700000000000005,0.6571306756028366
0.0618,0.6566331837244895
0.061900000000000004,0.6561358802347758
0.062,0.6556387651336951
0.0621,0.6551418384212478
0.062200000000000005,0.6546451000974339
0.0623,0.6541485501622532
0.062400000000000004,0.6536521886157055
0.0625,0.6531560154577913
0.0626,0.6526600306885104
0.0627,0.6521642343078627
0.06280000000000001,0.6516686263158482
0.0629,0.6511732067124673
0.063,0.6506779754977193
0.0631,0.6501829326716044
0.0632,0.6496880782341231
0.06330000000000001,0.649193412185275
0.0634,0.6486989345250603
0.0635,0.6482046452534788
0.0636,0.6477105443705304
0.0637,0.6472166318762154
0.06380000000000001,0.6467229077705337
0.0639,0.6462293720534852
0.064,0.64573602472507
0.0641,0.645242865785288
0.06420000000000001,0.6447498952341394
0.06430000000000001,0.6442571130716239
0.0644,0.6437645192977417
0.0645,0.6432721139124928
0.0646,0.6427798969158771
0.06470000000000001,0.6422878683078949
0.0648,0.6417960280885459
0.0649,0.6413043762578298
0.065,0.6408129128157474
0.0651,0.6403216377622981
0.06520000000000001,0.6398305510974821
0.0653,0.6393396528212992
0.0654,0.6388489429337496
0.0655,0.6383584214348338
0.0656,0.6378680883245507
0.06570000000000001,0.6373779436029009
0.0658,0.6368879872698845
0.0659,0.6363982193255014
0.066,0.6359086397697515
0.0661,0.6354192486026349
0.06620000000000001,0.6349300458241515
0.0663,0.6344410314343014
0.0664,0.6339522054330846
0.0665,0.6334635678205011
0.0666,0.6329751185965508
0.06670000000000001,0.6324868577612337
0.0668,0.63199878531455
0.0669,0.6315109012564996
0.067,0.6310232055870821
0.0671,0.6305356983062983
0.06720000000000001,0.6300483794141475
0.0673,0.6295612489106301
0.0674,0.6290743067957459
0.0675,0.6285875530694951
0.06760000000000001,0.6281009877318775
0.06770000000000001,0.627614610782893
0.0678,0.6271284222225421
0.0679,0.6266424220508242
0.068,0.6261566102677397
0.06810000000000001,0.6256709868732884
0.0682,0.6251855518674703
0.0683,0.6247003052502855
0.0684,0.624215247021734
0.0685,0.6237303771818159
0.06860000000000001,0.6232456957305309
0.0687,0.6227612026678793
0.0688,0.6222768979938609
0.0689,0.6217927817084756
0.069,0.6213088538117237
0.06910000000000001,0.6208251143036051
0.0692,0.6203415631841198
0.0693,0.6198582004532678
0.0694,0.6193750261110489
0.0695,0.6188920401574634
0.06960000000000001,0.618409242592511
0.0697,0.617926633416192
0.0698,0.6174442126285062
0.0699,0.6169619802294537
0.07,0.6164799362190346
0.07010000000000001,0.6159980805972486
0.0702,0.6155164133640958
0.0703,0.6150349345195765
0.0704,0.6145536440636903
0.07050000000000001,0.6140725419964375
0.07060000000000001,0.6135916283178178
0.0707,0.6131109030278314
0.0708,0.6126303661264784
0.0709,0.6121500176137585
0.07100000000000001,0.611669857489672
0.0711,0.6111898857542188
0.0712,0.6107101024073989
0.0713,0.6102305074492119
0.0714,0.6097511008796584
0.07150000000000001,0.6092718826987381
0.0716,0.6087928529064515
0.0717,0.6083140115027977
0.0718,0.6078353584877771
0.0719,0.60735689386139
0.07200000000000001,0.6068786176236362
0.0721,0.6064005297745156
0.0722,0.6059226303140283
0.0723,0.6054449192421741
0.0724,0.6049673965589532
0.07250000000000001,0.6044900622643656
0.0726,0.6040129163584115
0.0727,0.6035359588410906
0.0728,0.6030591897124028
0.0729,0.6025826089723482
0.07300000000000001,0.6021062166209269
0.0731,0.6016300126581391
0.0732,0.6011539970839843
0.0733,0.6006781698984629
0.0734,0.6002025311015746
0.07350000000000001,0.5997270806933197
0.0736,0.5992518186736983
0.0737,0.5987767450427101
0.0738,0.5983018598003549
0.07390000000000001,0.5978271629466327
0.07400000000000001,0.5973526544815444
0.0741,0.5968783344050892
0.0742,0.5964042027172671
0.0743,0.5959302594180784
0.07440000000000001,0.5954565045075227
0.0745,0.5949829379856006
0.0746,0.5945095598523118
0.0747,0.5940363701076562
0.0748,0.5935633687516337
0.07490000000000001,0.5930905557842445
0.075,0.5926179312054887
0.0751,0.592145495015366
0.0752,0.5916732472138767
0.0753,0.5912011878010206
0.07540000000000001,0.5907293167767977
0.0755,0.5902576341412081
0.0756,0.5897861398942519
0.0757,0.5893148340359289
0.0758,0.5888437165662391
0.07590000000000001,0.5883727874851827
0.076,0.5879020467927595
0.0761,0.5874314944889695
0.0762,0.5869611305738127
0.0763,0.5864909550472894
0.07640000000000001,0.5860209679093992
0.0765,0.5855511691601424
0.0766,0.5850815587995187
0.0767,0.5846121368275283
0.07680000000000001,0.5841429032441713
0.07690000000000001,0.5836738580494475
0.077,0.583205001243357
0.0771,0.5827363328258996
0.0772,0.5822678527970756
0.07730000000000001,0.5817995611568848
0.07740000000000001,0.5813314579053274
0.0775,0.5808635430424031
0.0776,0.5803958165681121
0.0777,0.5799282784824544
0.07780000000000001,0.5794609287854301
0.0779,0.5789937674770389
0.078,0.5785267945572811
0.0781,0.5780600100261564
0.0782,0.5775934138836651
0.07830000000000001,0.5771270061298069
0.0784,0.5766607867645821
0.0785,0.5761947557879906
0.0786,0.5757289132000323
0.0787,0.5752632590007074
0.07880000000000001,0.5747977931900156
0.0789,0.5743325157679571
0.079,0.5738674267345318
0.0791,0.57340252608974
0.0792,0.5729378138335812
0.07930000000000001,0.5724732899660558
0.0794,0.5720089544871636
0.0795,0.5715448073969048
0.0796,0.5710808486952792
0.07970000000000001,0.5706170783822868
0.07980000000000001,0.5701534964579278
0.0799,0.5696901029222019
0.08,0.5692268977751093
0.0801,0.5687638810166501
0.08020000000000001,0.5683010526468241
0.08030000000000001,0.5678384126656313
0.0804,0.5673759610730718
0.0805,0.5669136978691457
0.0806,0.5664516230538527
0.08070000000000001,0.565989736627193
0.08080000000000001,0.5655280385891666
0.0809,0.5650665289397734
0.081,0.5646052076790136
0.0811,0.5641440748068869
0.08120000000000001,0.5636831303233935
0.0813,0.5632223742285335
0.0814,0.5627618065223067
0.0815,0.5623014272047131
0.0816,0.5618412362757528
0.08170000000000001,0.5613812337354258
0.0818,0.5609214195837322
0.0819,0.5604617938206716
0.082,0.5600023564462444
0.0821,0.5595431074604504
0.08220000000000001,0.5590840468632897
0.0823,0.5586251746547625
0.0824,0.5581664908348684
0.0825,0.5577079954036074
0.0826,0.5572496883609797
0.08270000000000001,0.5567915697069853
0.0828,0.5563336394416244
0.0829,0.5558758975648966
0.083,0.555418344076802
0.08310000000000001,0.5549609789773406
0.08320000000000001,0.5545038022665125
0.0833,0.554046813944318
0.0834,0.5535900140107565
0.0835,0.5531334024658283
0.08360000000000001,0.5526769793095332
0.08370000000000001,0.5522207445418715
0.0838,0.5517646981628433
0.0839,0.5513088401724481
0.084,0.5508531705706862
0.08410000000000001,0.5503976893575574
0.08420000000000001,0.5499423965330621
0.0843,0.5494872920972002
0.0844,0.5490323760499712
0.0845,0.5485776483913758
0.08460000000000001,0.5481231091214136
0.0847,0.5476687582400845
0.0848,0.5472145957473887
0.0849,0.5467606216433264
0.085,0.5463068359278971
0.08510000000000001,0.5458532386011012
0.0852,0.5453998296629384
0.0853,0.544946609113409
0.0854,0.5444935769525129
0.0855,0.5440407331802499
0.08560000000000001,0.5435880777966204
0.0857,0.543135610801624
0.0858,0.542683332195261
0.0859,0.5422312419775311
0.08600000000000001,0.5417793401484345
0.08610000000000001,0.5413276267079714
0.0862,0.5408761016561413
0.0863,0.5404247649929446
0.0864,0.5399736167183811
0.08650000000000001,0.5395226568324508
0.08660000000000001,0.5390718853351539
0.0867,0.5386213022264903
0.0868,0.5381709075064598
0.0869,0.5377207011750627
0.08700000000000001,0.5372706832322988
0.08710000000000001,0.5368208536781681
0.0872,0.5363712125126708
0.0873,0.5359217597358068
0.0874,0.535472495347576
0.08750000000000001,0.5350234193479784
0.0876,0.5345745317370142
0.0877,0.5341258325146832
0.0878,0.5336773216809854
0.0879,0.5332289992359208
0.08800000000000001,0.5327808651794897
0.0881,0.5323329195116918
0.0882,0.531885162232527
0.0883,0.5314375933419956
0.0884,0.5309902128400976
0.08850000000000001,0.5305430207268327
0.0886,0.530096017002201
0.0887,0.5296492016662027
0.0888,0.5292025747188375
0.0889,0.5287561361601056
0.08900000000000001,0.5283098859900072
0.0891,0.5278638242085419
0.0892,0.5274179508157099
0.0893,0.5269722658115111
0.08940000000000001,0.5265267691959457
0.08950000000000001,0.5260814609690134
0.0896,0.5256363411307146
0.0897,0.5251914096810488
0.0898,0.5247466666200163
0.08990000000000001,0.5243021119476173
0.09000000000000001,0.5238577456638515
0.0901,0.5234135677687187
0.0902,0.5229695782622195
0.0903,0.5225257771443532
0.09040000000000001,0.5220821644151207
0.09050000000000001,0.521638740074521
0.0906,0.5211955041225548
0.0907,0.5207524565592218
0.0908,0.520309597384522
0.09090000000000001,0.5198669265984556
0.091,0.5194244442010223
0.0911,0.5189821501922224
0.0912,0.5185400445720557
0.0913,0.5180981273405223
0.09140000000000001,0.5176563984976221
0.0915,0.5172148580433552
0.0916,0.5167735059777216
0.0917,0.5163323423007213
0.0918,0.5158913670123542
0.09190000000000001,0.5154505801126205
0.092,0.5150099816015199
0.0921,0.5145695714790527
0.0922,0.5141293497452185
0.09230000000000001,0.5136893164000177
0.09240000000000001,0.5132494714434503
0.0925,0.5128098148755161
0.0926,0.5123703466962152
0.0927,0.5119310669055475
0.09280000000000001,0.5114919755035131
0.09290000000000001,0.511053072490112
0.093,0.5106143578653441
0.0931,0.5101758316292094
0.0932,0.5097374937817082
0.09330000000000001,0.5092993443228401
0.09340000000000001,0.5088613832526052
0.0935,0.5084236105710036
0.0936,0.5079860262780354
0.0937,0.5075486303737003
0.09380000000000001,0.5071114228579986
0.09390000000000001,0.5066744037309302
0.094,0.5062375729924949
0.0941,0.5058009306426929
0.0942,0.5053644766815244
0.09430000000000001,0.5049282111089889
0.0944,0.5044921339250868
0.0945,0.504056245129818
0.0946,0.5036205447231823
0.0947,0.50318503270518
0.09480000000000001,0.502749709075811
0.0949,0.502314573835075
0.095,0.5018796269829726
0.0951,0.5014448685195032
0.0952,0.5010102984446673
0.09530000000000001,0.5005759167584645
0.0954,0.500141723460895
0.0955,0.4997077185519588
0.0956,0.49927390203165595
0.09570000000000001,0.49884027389998625
0.09580000000000001,0.49840683415694975
0.0959,0.49797358280254667
0.096,0.49754051983677683
0.0961,0.4971076452596402
0.09620000000000001,0.4966749590711369
0.09630000000000001,0.4962424612712667
0.0964,0.49581015186003
0.0965,0.49537803083742643
0.0966,0.4949460982034562
0.09670000000000001,0.4945143539581192
0.09680000000000001,0.4940827981014154
0.0969,0.49365143063334493
0.097,0.49322025155390775
0.0971,0.49278926086310376
0.09720000000000001,0.4923584585609331
0.09730000000000001,0.49192784464739564
0.0974,0.4914974191224915
0.0975,0.4910671819862207
0.0976,0.49063713323858305
0.09770000000000001,0.4902072728795787
0.0978,0.48977760090920763
0.0979,0.4893481173274699
0.098,0.4889188221343654
0.0981,0.4884897153298941
0.09820000000000001,0.488060796914056
0.0983,0.48763206688685123
0.0984,0.48720352524827976
0.0985,0.4867751719983416
0.09860000000000001,0.4863470071370366
0.09870000000000001,0.485919030664365
0.0988,0.4854912425803265
0.0989,0.4850636428849215
0.099,0.4846362315781496
0.09910000000000001,0.48420900866001104
0.09920000000000001,0.4837819741305056
0.0993,0.4833551279896336
0.0994,0.48292847023739477
0.0995,0.4825020008737892
0.09960000000000001,0.4820757198988169
0.09970000000000001,0.4816496273124779
0.0998,0.4812237231147722
0.0999,0.48079800730569966
0.1,0.48037247988526055
0.10010000000000001,0.4799471408534545
0.10020000000000001,0.47952199021028186
0.1003,0.4790970279557425
0.1004,0.47867225408983644
0.1005,0.47824766861256346
0.10060000000000001,0.47782327152392384
0.10070000000000001,0.4773990628239176
0.1008,0.47697504251254447
0.1009,0.4765512105898047
0.101,0.4761275670556981
0.10110000000000001,0.4757041119102249
0.1012,0.4752808451533848
0.1013,0.47485776678517805
0.1014,0.47443487680560464
0.1015,0.4740121752146645
0.10160000000000001,0.47358966201235747
0.1017,0.4731673371986838
0.1018,0.4727452007736434
0.1019,0.47232325273723635
0.10200000000000001,0.4719014930894624
0.10210000000000001,0.4714799218303218
0.1022,0.4710585389598144
0.1023,0.47063734447794037
0.1024,0.4702163383846995
0.10250000000000001,0.46979552068009206
0.10260000000000001,0.4693748913641178
0.1027,0.46895445043677675
0.1028,0.468534197898069
0.1029,0.46811413374799454
0.10300000000000001,0.4676942579865534
0.10310000000000001,0.46727457061374544
0.1032,0.4668550716295707
0.1033,0.46643576103402934
0.1034,0.46601663882712124
0.10350000000000001,0.46559770500884634
0.10360000000000001,0.46517895957920474
0.1037,0.4647604025381964
0.1038,0.4643420338858213
0.1039,0.4639238536220795
0.10400000000000001,0.46350586174697095
0.1041,0.46308805826049587
0.1042,0.46267044316265366
0.1043,0.46225301645344496
0.1044,0.46183577813286947
0.10450000000000001,0.4614187282009273
0.1046,0.46100186665761844
0.1047,0.4605851935029428
0.1048,0.4601687087369003
0.10490000000000001,0.4597524123594911
0.10500000000000001,0.4593363043707153
0.1051,0.45892038477057284
0.1052,0.4585046535590635
0.1053,0.45808911073618724
0.10540000000000001,0.4576737563019444
0.10550000000000001,0.4572585902563349
0.1056,0.4568436125993588
0.1057,0.45642882333101575
0.1058,0.45601422245130585
0.10590000000000001,0.4555998099602295
0.10600000000000001,0.45518558585778623
0.1061,0.4547715501439764
0.1062,0.45435770281879984
0.1063,0.4539440438822564
0.10640000000000001,0.45353057333434615
0.10650000000000001,0.4531172911750692
0.1066,0.45270419740442575
0.1067,0.45229129202241547
0.1068,0.4518785750290384
0.10690000000000001,0.4514660464242944
0.10700000000000001,0.4510537062081839
0.1071,0.4506415543807068
0.1072,0.4502295909418627
0.1073,0.44981781589165204
0.10740000000000001,0.44940622923007445
0.1075,0.44899483095713033
0.1076,0.44858362107281946
0.1077,0.44817259957714173
0.1078,0.4477617664700973
0.10790000000000001,0.447351121751686
0.108,0.44694066542190825
0.1081,0.44653039748076373
0.1082,0.44612031792825235
0.10830000000000001,0.44571042676437433
0.10840000000000001,0.4453007239891295
0.1085,0.444891209602518
0.1086,0.4444818836045397
0.1087,0.44407274599519475
0.10880000000000001,0.443663796774483
0.10890000000000001,0.4432550359424045
0.109,0.44284646349895934
0.1091,0.44243807944414737
0.1092,0.4420298837779687
0.10930000000000001,0.44162187650042334
0.10940000000000001,0.44121405761151117
0.1095,0.4408064271112323
0.1096,0.44039898499958674
0.1097,0.43999173127657437
0.10980000000000001,0.4395846659421953
0.10990000000000001,0.43917778899644955
0.11,0.4387711004393369
0.1101,0.4383646002708577
0.1102,0.4379582884910117
0.11030000000000001,0.43755216509979894
0.11040000000000001,0.43714623009721953
0.1105,0.4367404834832733
0.1106,0.43633492525796036
0.1107,0.4359295554212807
0.11080000000000001,0.4355243739732343
0.1109,0.4351193809138212
0.111,0.43471457624304133
0.1111,0.43430995996089466
0.11120000000000001,0.4339055320673813
0.11130000000000001,0.43350129256250136
0.1114,0.43309724144625467
0.1115,0.432693378718641
0.1116,0.4322897043796607
0.11170000000000001,0.4318862184293137
0.11180000000000001,0.4314829208676
0.1119,0.43107981169451964
0.112,0.4306768909100723
0.1121,0.4302741585142584
0.11220000000000001,0.42987161450707767
0.11230000000000001,0.4294692588885303
0.1124,0.42906709165861634
0.1125,0.4286651128173353
0.1126,0.42826332236468767
0.11270000000000001,0.42786172030067343
0.11280000000000001,0.4274603066252923
0.1129,0.4270590813385446
0.113,0.42665804444043015
0.1131,0.42625719593094874
0.11320000000000001,0.42585653581010074
0.11330000000000001,0.42545606407788594
0.1134,0.42505578073430467
0.1135,0.4246556857793565
0.1136,0.42425577921304136
0.11370000000000001,0.4238560610353598
0.11380000000000001,0.42345653124631133
0.1139,0.4230571898458963
0.114,0.4226580368341144
0.11410000000000001,0.4222590722109657
0.11420000000000001,0.42186029597645036
0.1143,0.42146170813056844
0.1144,0.42106330867331965
0.1145,0.42066509760470416
0.11460000000000001,0.4202670749247217
0.11470000000000001,0.4198692406333727
0.1148,0.4194715947306571
0.1149,0.41907413721657466
0.115,0.4186768680911254
0.11510000000000001,0.4182797873543096
0.11520000000000001,0.4178828950061268
0.1153,0.41748619104657747
0.1154,0.4170896754756614
0.1155,0.41669334829337845
0.11560000000000001,0.41629720949972887
0.11570000000000001,0.4159012590947124
0.1158,0.41550549707832946
0.1159,0.4151099234505797
0.116,0.41471453821146315
0.11610000000000001,0.41431934136097986
0.11620000000000001,0.4139243328991297
0.1163,0.41352951282591316
0.1164,0.41313488114132974
0.1165,0.4127404378453795
0.11660000000000001,0.4123461829380626
0.11670000000000001,0.4119521164193789
0.1168,0.4115582382893285
0.1169,0.4111645485479114
0.117,0.4107710471951275
0.11710000000000001,0.410377734230977
0.11720000000000001,0.4099846096554596
0.1173,0.4095916734685755
0.1174,0.4091989256703248
0.11750000000000001,0.4088063662607072
0.11760000000000001,0.40841399523972294
0.1177,0.4080218126073719
0.1178,0.4076298183636542
0.1179,0.4072380125085697
0.11800000000000001,0.4068463950421185
0.11810000000000001,0.4064549659643006
0.1182,0.40606372527511597
0.1183,0.4056726729745646
0.1184,0.4052818090626465
0.11850000000000001,0.4048911335393616
0.11860000000000001,0.40450064640471
0.1187,0.40411034765869164
0.1188,0.40372023730130663
0.1189,0.4033303153325548
0.11900000000000001,0.40294058175243624
0.11910000000000001,0.40255103656095104
0.1192,0.40216167975809897
0.1193,0.4017725113438803
0.1194,0.40138353131829485
0.11950000000000001,0.40099473968134264
0.11960000000000001,0.4006061364330237
0.1197,0.40021772157333807
0.1198,0.3998294951022856
0.1199,0.3994414570198665
0.12000000000000001,0.3990536073260806
0.12010000000000001,0.3986659460209281
0.1202,0.3982784731044087
0.1203,0.39789118857652267
0.12040000000000001,0.39750409243726986
0.12050000000000001,0.3971171846866503
0.1206,0.39673046532466405
0.1207,0.3963439343513111
0.1208,0.39595759176659134
0.12090000000000001,0.39557143757050495
0.12100000000000001,0.39518547176305174
0.1211,0.39479969434423173
0.1212,0.3944141053140451
0.1213,0.3940287046724917
0.12140000000000001,0.39364349241957164
0.12150000000000001,0.3932584685552847
0.1216,0.39287363307963113
0.1217,0.3924889859926108
0.1218,0.39210452729422374
0.12190000000000001,0.39172025698446994
0.12200000000000001,0.39133617506334933
0.1221,0.3909522815308621
0.1222,0.39056857638700815
0.1223,0.39018505963178746
0.12240000000000001,0.38980173126519996
0.12250000000000001,0.38941859128724576
0.1226,0.3890356396979249
0.1227,0.38865287649723723
0.1228,0.38827030168518284
0.12290000000000001,0.38788791526176164
0.12300000000000001,0.38750571722697386
0.1231,0.3871237075808192
0.1232,0.38674188632329787
0.1233,0.38636025345440983
0.12340000000000001,0.3859788089741551
0.12350000000000001,0.3855975528825335
0.1236,0.38521648517954526
0.1237,0.3848356058651903
0.12380000000000001,0.3844549149394685
0.12390000000000001,0.3840744124023801
0.124,0.38369409825392486
0.1241,0.38331397249410293
0.1242,0.3829340351229143
0.12430000000000001,0.3825542861403589
0.12440000000000001,0.38217472554643683
0.1245,0.38179535334114795
0.1246,0.3814161695244923
0.1247,0.38103717409647
0.12480000000000001,0.38065836705708095
0.12490000000000001,0.3802797484063251
0.125,0.37990131814420264
0.12510000000000002,0.37952307627071336
0.1252,0.3791450227858574
0.1253,0.37876715768963465
0.1254,0.37838948098204517
0.1255,0.378011992663089
0.12560000000000002,0.37763469273276606
0.1257,0.37725758119107644
0.1258,0.37688065803802007
0.1259,0.37650392327359683
0.126,0.37612737689780706
0.12610000000000002,0.3757510189106504
0.1262,0.37537484931212717
0.1263,0.37499886810223704
0.1264,0.37462307528098027
0.1265,0.37424747084835674
0.12660000000000002,0.37387205480436647
0.1267,0.37349682714900956
0.1268,0.3731217878822857
0.1269,0.3727469370041953
0.127,0.3723722745147381
0.12710000000000002,0.37199780041391417
0.1272,0.37162351470172356
0.1273,0.3712494173781661
0.1274,0.370875508443242
0.1275,0.37050178789695115
0.12760000000000002,0.37012825573929353
0.1277,0.36975491197026916
0.1278,0.3693817565898782
0.1279,0.36900878959812045
0.128,0.36863601099499593
0.12810000000000002,0.3682634207805046
0.1282,0.3678910189546466
0.1283,0.3675188055174219
0.12840000000000001,0.3671467804688305
0.1285,0.36677494380887227
0.12860000000000002,0.3664032955375473
0.1287,0.36603183565485564
0.1288,0.3656605641607973
0.12890000000000001,0.3652894810553721
0.129,0.36491858633858026
0.1291,0.36454788001042165
0.1292,0.3641773620708964
0.1293,0.3638070325200044
0.12940000000000002,0.3634368913577455
0.1295,0.36306693858412004
0.1296,0.3626971741991277
0.1297,0.3623275982027688
0.1298,0.3619582105950431
0.12990000000000002,0.3615890113759506
0.13,0.3612200005454914
0.1301,0.36085117810366546
0.1302,0.3604825440504728
0.1303,0.3601140983859134
0.13040000000000002,0.3597458411099873
0.1305,0.35937777222269446
0.1306,0.35900989172403486
0.1307,0.3586421996140085
0.1308,0.35827469589261546
0.13090000000000002,0.3579073805598557
0.131,0.3575402536157291
0.1311,0.3571733150602359
0.1312,0.3568065648933759
0.1313,0.3564400031151492
0.13140000000000002,0.3560736297255558
0.1315,0.35570744472459553
0.1316,0.3553414481122686
0.1317,0.35497563988857495
0.1318,0.3546100200535146
0.13190000000000002,0.35424458860708746
0.132,0.35387934554929357
0.1321,0.353514290880133
0.1322,0.35314942459960574
0.1323,0.35278474670771165
0.13240000000000002,0.35242025720445086
0.1325,0.3520559560898234
0.1326,0.351691843363829
0.1327,0.3513279190264681
0.1328,0.35096418307774035
0.13290000000000002,0.3506006355176459
0.133,0.35023727634618473
0.1331,0.3498741055633569
0.1332,0.34951112316916216
0.1333,0.3491483291636008
0.13340000000000002,0.34878572354667264
0.1335,0.34842330631837776
0.1336,0.34806107747871634
0.1337,0.34769903702768795
0.1338,0.34733718496529276
0.13390000000000002,0.34697552129153103
0.134,0.3466140460064025
0.1341,0.3462527591099074
0.1342,0.34589166060204524
0.1343,0.34553075048281656
0.13440000000000002,0.34517002875222114
0.1345,0.34480949541025885
0.1346,0.34444915045693014
0.13470000000000001,0.3440889938922343
0.1348,0.3437290257161719
0.13490000000000002,0.3433692459287428
0.135,0.343009654529947
0.1351,0.3426502515197845
0.13520000000000001,0.342291036898255
0.1353,0.341932010665359
0.13540000000000002,0.3415731728210962
0.1355,0.3412145233654667
0.1356,0.3408560622984706
0.13570000000000002,0.34049778962010746
0.1358,0.34013970533037774
0.1359,0.33978180942928143
0.136,0.33942410191681804
0.1361,0.3390665827929883
0.13620000000000002,0.3387092520577915
0.1363,0.33835210971122814
0.1364,0.33799515575329814
0.1365,0.33763839018400116
0.1366,0.3372818130033377
0.13670000000000002,0.3369254242113072
0.1368,0.3365692238079103
0.1369,0.33621321179314656
0.137,0.3358573881670159
0.1371,0.3355017529295188
0.13720000000000002,0.3351463060806546
0.1373,0.33479104762042405
0.1374,0.33443597754882654
0.1375,0.33408109586586227
0.1376,0.3337264025715315
0.13770000000000002,0.33337189766583375
0.1378,0.33301758114876945
0.1379,0.3326634530203384
0.138,0.33230951328054037
0.1381,0.3319557619293759
0.13820000000000002,0.3316021989668444
0.1383,0.33124882439294656
0.1384,0.33089563820768175
0.1385,0.3305426404110501
0.1386,0.33018983100305205
0.13870000000000002,0.32983720998368693
0.1388,0.32948477735295534
0.1389,0.3291325331108569
0.139,0.32878047725739157
0.1391,0.3284286097925598
0.13920000000000002,0.32807693071636096
0.1393,0.3277254400287957
0.1394,0.3273741377298636
0.1395,0.32702302381956466
0.1396,0.32667209829789917
0.13970000000000002,0.3263213611648667
0.1398,0.3259708124204678
0.1399,0.32562045206470197
0.14,0.3252702800975693
0.1401,0.3249202965190703
0.14020000000000002,0.3245705013292041
0.1403,0.3242208945279716
0.1404,0.3238714761153721
0.1405,0.3235222460914059
0.1406,0.32317320445607295
0.14070000000000002,0.32282435120937325
0.1408,0.3224756863513069
0.1409,0.3221272098818738
0.14100000000000001,0.321778921801074
0.1411,0.32143082210890744
0.14120000000000002,0.321082910805374
0.1413,0.3207351878904741
0.1414,0.32038765336420727
0.14150000000000001,0.3200403072265737
0.1416,0.31969314947757344
0.14170000000000002,0.31934618011720634
0.1418,0.3189993991454728
0.1419,0.31865280656237244
0.14200000000000002,0.31830640236790514
0.1421,0.3179601865620712
0.1422,0.3176141591448707
0.1423,0.3172683201163032
0.1424,0.31692266947636916
0.14250000000000002,0.3165772072250682
0.1426,0.31623193336240063
0.1427,0.31588684788836646
0.1428,0.3155419508029653
0.1429,0.3151972421061976
0.14300000000000002,0.314852721798063
0.1431,0.3145083898785617
0.1432,0.31416424634769385
0.1433,0.31382029120545907
0.1434,0.3134765244518577
0.14350000000000002,0.3131329460868894
0.1436,0.3127895561105545
0.1437,0.31244635452285296
0.1438,0.3121033413237844
0.1439,0.3117605165133495
0.14400000000000002,0.31141788009154747
0.1441,0.3110754320583789
0.1442,0.3107331724138437
0.1443,0.3103911011579415
0.1444,0.3100492182906729
0.14450000000000002,0.3097075238120372
0.1446,0.30936601772203504
0.1447,0.3090247000206661
0.1448,0.3086835707079303
0.1449,0.308342629783828
0.14500000000000002,0.30800187724835865
0.1451,0.3076613131015227
0.1452,0.3073209373433203
0.1453,0.30698074997375074
0.1454,0.3066407509928147
0.14550000000000002,0.30630094040051176
0.1456,0.3059613181968423
0.1457,0.305621884381806
0.1458,0.3052826389554028
0.1459,0.3049435819176332
0.14600000000000002,0.30460471326849653
0.1461,0.30426603300799343
0.1462,0.30392754113612347
0.1463,0.3035892376528866
0.1464,0.3032511225582833
0.14650000000000002,0.30291319585231297
0.1466,0.30257545753497617
0.1467,0.3022379076062725
0.1468,0.301900546066202
0.1469,0.301563372914765
0.14700000000000002,0.30122638815196107
0.1471,0.3008895917777906
0.1472,0.30055298379225326
0.14730000000000001,0.30021656419534914
0.1474,0.29988033298707845
0.14750000000000002,0.29954429016744083
0.1476,0.2992084357364367
0.1477,0.2988727696940657
0.14780000000000001,0.29853729204032786
0.1479,0.2982020027752236
0.14800000000000002,0.2978669018987522
0.1481,0.2975319894109144
0.1482,0.2971972653117098
0.14830000000000002,0.2968627296011383
0.1484,0.29652838227920036
0.14850000000000002,0.29619422334589535
0.1486,0.2958602528012239
0.1487,0.29552647064518556
0.14880000000000002,0.29519287687778045
0.1489,0.29485947149900876
0.149,0.2945262545088702
0.1491,0.29419322590736496
0.1492,0.29386038569449296
0.14930000000000002,0.29352773387025427
0.1494,0.2931952704346488
0.1495,0.29286299538767674
0.1496,0.2925309087293378
0.1497,0.29219901045963215
0.14980000000000002,0.29186730057855975
0.1499,0.2915357790861206
0.15,0.29120444598231476
0.1501,0.2908733012671422
0.1502,0.29054234494060294
0.15030000000000002,0.29021157700269684
0.1504,0.28988099745342405
0.1505,0.2895506062927845
0.1506,0.2892204035207783
0.1507,0.2888903891374053
0.15080000000000002,0.2885605631426656
0.1509,0.28823092553655916
0.151,0.28790147631908597
0.1511,0.28757221549024614
0.1512,0.28724314305003945
0.15130000000000002,0.28691425899846607
0.1514,0.28658556333552593
0.1515,0.2862570560612191
0.1516,0.2859287371755455
0.1517,0.2856006066785052
0.15180000000000002,0.28527266457009814
0.1519,0.2849449108503244
0.152,0.2846173455191839
0.1521,0.2842899685766766
0.1522,0.2839627800228027
0.15230000000000002,0.28363577985756194
0.1524,0.2833089680809545
0.1525,0.28298234469298034
0.1526,0.2826559096936394
0.1527,0.2823296630829317
0.15280000000000002,0.28200360486085746
0.1529,0.28167773502741633
0.153,0.2813520535826084
0.1531,0.2810265605264338
0.1532,0.2807012558588926
0.15330000000000002,0.2803761395799846
0.1534,0.2800512116897097
0.1535,0.27972647218806823
0.15360000000000001,0.27940192107505996
0.1537,0.279077558350685
0.15380000000000002,0.2787533840149433
0.1539,0.27842939806783484
0.154,0.2781056005093597
0.15410000000000001,0.2777819913395178
0.1542,0.27745857055830914
0.15430000000000002,0.2771353381657337
0.1544,0.27681229416179165
0.1545,0.2764894385464828
0.15460000000000002,0.27616677131980716
0.1547,0.27584429248176495
0.15480000000000002,0.27552200203235583
0.1549,0.2751998999715801
0.155,0.2748779862994376
0.15510000000000002,0.27455626101592834
0.1552,0.2742347241210523
0.1553,0.27391337561480966
0.1554,0.2735922154972002
0.1555,0.27327124376822404
0.15560000000000002,0.2729504604278811
0.1557,0.27262986547617146
0.1558,0.2723094589130951
0.1559,0.271989240738652
0.156,0.27166921095284213
0.15610000000000002,0.2713493695556656
0.1562,0.27102971654712227
0.1563,0.2707102519272122
0.1564,0.27039097569593545
0.1565,0.270071887853292
0.15660000000000002,0.2697529883992817
0.1567,0.26943427733390474
0.1568,0.26911575465716103
0.1569,0.2687974203690506
0.157,0.2684792744695734
0.15710000000000002,0.2681613169587295
0.1572,0.2678435478365188
0.1573,0.26752596710294146
0.1574,0.26720857475799736
0.1575,0.26689137080168657
0.15760000000000002,0.2665743552340089
0.1577,0.2662575280549646
0.1578,0.26594088926455367
0.1579,0.2656244388627758
0.158,0.26530817684963137
0.15810000000000002,0.26499210322512007
0.1582,0.2646762179892421
0.1583,0.26436052114199743
0.1584,0.264045012683386
0.1585,0.2637296926134078
0.15860000000000002,0.2634145609320629
0.1587,0.26309961763935125
0.1588,0.26278486273527285
0.1589,0.26247029621982776
0.159,0.2621559180930159
0.15910000000000002,0.2618417283548373
0.1592,0.26152772700529203
0.1593,0.26121391404437994
0.15940000000000001,0.2609002894721012
0.1595,0.2605868532884557
0.15960000000000002,0.26027360549344347
0.1597,0.2599605460870645
0.1598,0.2596476750693188
0.15990000000000001,0.25933499244020636
0.16,0.25902249819972717
0.16010000000000002,0.2587101923478813
0.1602,0.25839807488466865
0.1603,0.25808614581008926
0.16040000000000001,0.2577744051241431
0.1605,0.2574628528268303
0.16060000000000002,0.25715148891815076
0.1607,0.2568403133981044
0.1608,0.2565293262666914
0.16090000000000002,0.2562185275239116
0.161,0.2559079171697651
0.16110000000000002,0.25559749520425185
0.1612,0.2552872616273719
0.1613,0.25497721643912513
0.16140000000000002,0.25466735963951176
0.1615,0.2543576912285316
0.16160000000000002,0.25404821120618465
0.1617,0.253738919572471
0.1618,0.25342981632739064
0.16190000000000002,0.25312090147094357
0.162,0.25281217500312975
0.1621,0.2525036369239491
0.1622,0.25219528723340184
0.1623,0.25188712593148777
0.16240000000000002,0.251579153018207
0.1625,0.2512713684935595
0.1626,0.2509637723575453
0.1627,0.25065636461016433
0.1628,0.2503491452514166
0.16290000000000002,0.2500421142813022
0.163,0.24973527169982102
0.1631,0.24942861750697318
0.1632,0.24912215170275845
0.1633,0.2488158742871772
0.16340000000000002,0.24850978526022896
0.1635,0.24820388462191414
0.1636,0.2478981723722327
0.1637,0.2475926485111843
0.1638,0.24728731303876936
0.16390000000000002,0.24698216595498748
0.164,0.2466772072598389
0.1641,0.2463724369533238
0.1642,0.24606785503544173
0.1643,0.24576346150619316
0.16440000000000002,0.2454592563655776
0.1645,0.24515523961359545
0.1646,0.24485141125024665
0.1647,0.24454777127553085
0.1648,0.24424431968944862
0.16490000000000002,0.24394105649199943
0.165,0.2436379816831837
0.1651,0.24333509526300112
0.1652,0.2430323972314517
0.1653,0.24272988758853575
0.16540000000000002,0.24242756633425291
0.1655,0.24212543346860352
0.1656,0.24182348899158726
0.16570000000000001,0.2415217329032042
0.1658,0.24122016520345457
0.16590000000000002,0.24091878589233803
0.166,0.240617594969855
0.1661,0.24031659243600506
0.16620000000000001,0.24001577829078832
0.1663,0.23971515253420508
0.16640000000000002,0.2394147151662549
0.1665,0.2391144661869381
0.1666,0.23881440559625458
0.16670000000000001,0.2385145333942042
0.1668,0.23821484958078726
0.16690000000000002,0.23791535415600337
0.167,0.23761604711985296
0.1671,0.23731692847233574
0.16720000000000002,0.23701799821345163
0.1673,0.23671925634320104
0.16740000000000002,0.2364207028615835
0.1675,0.23612233776859945
0.1676,0.23582416106424853
0.16770000000000002,0.2355261727485308
0.1678,0.23522837282144654
0.16790000000000002,0.23493076128299534
0.168,0.2346333381331776
0.1681,0.234336103371993
0.16820000000000002,0.2340390569994416
0.1683,0.23374219901552368
0.16840000000000002,0.23344552942023883
0.1685,0.23314904821358742
0.1686,0.23285275539556916
0.16870000000000002,0.23255665096618425
0.1688,0.2322607349254325
0.1689,0.23196500727331407
0.169,0.2316694680098289
0.1691,0.23137411713497702
0.16920000000000002,0.23107895464875836
0.1693,0.230783980551173
0.1694,0.23048919484222088
0.1695,0.23019459752190205
0.1696,0.2299001885902165
0.16970000000000002,0.2296059680471642
0.1698,0.22931193589274515
0.1699,0.22901809212695942
0.17,0.22872443674980691
0.1701,0.22843096976128768
0.17020000000000002,0.22813769116140167
0.1703,0.22784460095014897
0.1704,0.2275516991275296
0.1705,0.22725898569354339
0.1706,0.22696646064819048
0.17070000000000002,0.22667412399147083
0.1708,0.22638197572338448
0.1709,0.22609001584393137
0.171,0.22579824435311152
0.1711,0.22550666125092497
0.17120000000000002,0.2252152665373717
0.1713,0.22492406021245162
0.1714,0.22463304227616487
0.1715,0.22434221272851138
0.1716,0.22405157156949115
0.17170000000000002,0.22376111879910418
0.1718,0.22347085441735046
0.1719,0.22318077842423004
0.17200000000000001,0.22289089081974292
0.1721,0.22260119160388897
0.17220000000000002,0.22231168077666832
0.1723,0.22202235833808096
0.1724,0.22173322428812692
0.17250000000000001,0.22144427862680605
0.1726,0.22115552135411848
0.17270000000000002,0.22086695247006416
0.1728,0.22057857197464312
0.1729,0.2202903798678554
0.17300000000000001,0.22000237614970086
0.1731,0.21971456082017962
0.17320000000000002,0.2194269338792917
0.1733,0.21913949532703697
0.1734,0.21885224516341556
0.17350000000000002,0.2185651833884274
0.1736,0.21827831000207246
0.17370000000000002,0.21799162500435085
0.1738,0.2177051283952625
0.1739,0.21741882017480738
0.17400000000000002,0.21713270034298557
0.1741,0.21684676889979698
0.17420000000000002,0.21656102584524173
0.1743,0.2162754711793197
0.1744,0.2159901049020309
0.17450000000000002,0.21570492701337543
0.1746,0.21541993751335317
0.17470000000000002,0.21513513640196416
0.1748,0.21485052367920848
0.1749,0.21456609934508605
0.17500000000000002,0.21428186339959693
0.1751,0.21399781584274097
0.1752,0.2137139566745185
0.1753,0.21343028589492902
0.1754,0.2131468035039729
0.17550000000000002,0.21286350950165006
0.1756,0.2125804038879605
0.1757,0.21229748666290432
0.1758,0.2120147578264812
0.1759,0.21173221737869138
0.17600000000000002,0.21144986531953494
0.1761,0.21116770164901166
0.1762,0.21088572636712183
0.1763,0.21060393947386505
0.1764,0.21032234096924157
0.17650000000000002,0.21004093085325143
0.1766,0.2097597091258945
0.1767,0.209478675787171
0.1768,0.20919783083708055
0.1769,0.20891717427562345
0.17700000000000002,0.2086367061027996
0.1771,0.20835642631860904
0.1772,0.20807633492305183
0.1773,0.20779643191612773
0.1774,0.20751671729783697
0.17750000000000002,0.20723719106817945
0.1776,0.20695785322715524
0.1777,0.2066787037747644
0.1778,0.20639974271100656
0.1779,0.20612097003588215
0.17800000000000002,0.20584238574939095
0.1781,0.20556398985153307
0.1782,0.20528578234230854
0.17830000000000001,0.20500776322171704
0.1784,0.20472993248975907
0.17850000000000002,0.20445229014643418
0.1786,0.20417483619174262
0.1787,0.2038975706256844
0.17880000000000001,0.20362049344825928
0.1789,0.2033436046594676
0.17900000000000002,0.203066904259309
0.1791,0.20279039224778378
0.1792,0.2025140686248919
0.17930000000000001,0.20223793339063312
0.1794,0.2019619865450078
0.17950000000000002,0.2016862280880155
0.1796,0.20141065801965663
0.1797,0.2011352763399311
0.17980000000000002,0.20086008304883865
0.1799,0.20058507814637963
0.18000000000000002,0.2003102616325537
0.1801,0.20003563350736114
0.1802,0.19976119377080195
0.18030000000000002,0.19948694242287585
0.1804,0.19921287946358318
0.18050000000000002,0.19893900489292354
0.1806,0.19866531871089732
0.1807,0.19839182091750449
0.18080000000000002,0.19811851151274468
0.1809,0.19784539049661834
0.18100000000000002,0.1975724578691251
0.1811,0.19729971363026522
0.1812,0.19702715778003865
0.18130000000000002,0.1967547903184452
0.1814,0.1964826112454852
0.18150000000000002,0.19621062056115832
0.1816,0.19593881826546472
0.1817,0.1956672043584045
0.18180000000000002,0.1953957788399774
0.1819,0.19512454171018373
0.182,0.19485349296902327
0.1821,0.194582632616496
0.1822,0.19431196065260203
0.18230000000000002,0.19404147707734126
0.1824,0.19377118189071396
0.1825,0.1935010750927198
0.1826,0.19323115668335888
0.1827,0.19296142666263125
0.18280000000000002,0.19269188503053683
0.1829,0.1924225317870758
0.183,0.19215336693224797
0.1831,0.1918843904660534
0.1832,0.19161560238849212
0.18330000000000002,0.19134700269956398
0.1834,0.19107859139926933
0.1835,0.19081036848760782
0.1836,0.1905423339645796
0.1837,0.19027448783018464
0.18380000000000002,0.19000683008442285
0.1839,0.1897393607272945
0.184,0.18947207975879934
0.1841,0.1892049871789375
0.1842,0.18893808298770887
0.18430000000000002,0.18867136718511338
0.1844,0.18840483977115138
0.1845,0.18813850074582258
0.18460000000000001,0.18787235010912698
0.1847,0.1876063878610647
0.18480000000000002,0.18734061400163557
0.1849,0.18707502853083993
0.185,0.18680963144867743
0.18510000000000001,0.1865444227551482
0.1852,0.1862794024502522
0.18530000000000002,0.18601457053398945
0.1854,0.18574992700636014
0.1855,0.185485471867364
0.18560000000000001,0.18522120511700108
0.1857,0.18495712675527146
0.18580000000000002,0.18469323678217509
0.1859,0.18442953519771202
0.186,0.18416602200188215
0.18610000000000002,0.18390269719468563
0.1862,0.18363956077612228
0.18630000000000002,0.1833766127461923
0.1864,0.1831138531048955
0.1865,0.18285128185223204
0.18660000000000002,0.18258889898820183
0.1867,0.18232670451280486
0.18680000000000002,0.18206469842604117
0.1869,0.18180288072791076
0.187,0.1815412514184136
0.18710000000000002,0.18127981049754968
0.1872,0.1810185579653191
0.18730000000000002,0.18075749382172174
0.1874,0.1804966180667576
0.1875,0.1802359307004268
0.18760000000000002,0.17997543172272923
0.1877,0.17971512113366492
0.18780000000000002,0.17945499893323394
0.1879,0.17919506512143615
0.188,0.17893531969827167
0.18810000000000002,0.17867576266374047
0.1882,0.17841639401784248
0.1883,0.1781572137605778
0.1884,0.17789822189194637
0.1885,0.17763941841194822
0.18860000000000002,0.17738080332058329
0.1887,0.17712237661785168
0.1888,0.17686413830375333
0.1889,0.17660608837828826
0.189,0.17634822684145646
0.18910000000000002,0.17609055369325785
0.1892,0.17583306893369258
0.1893,0.17557577256276055
0.1894,0.17531866458046183
0.1895,0.1750617449867963
0.18960000000000002,0.17480501378176408
0.1897,0.17454847096536513
0.1898,0.17429211653759943
0.1899,0.17403595049846698
0.19,0.17377997284796787
0.19010000000000002,0.17352418358610194
0.1902,0.17326858271286935
0.1903,0.17301317022826998
0.1904,0.1727579461323039
0.1905,0.17250291042497107
0.19060000000000002,0.17224806310627153
0.1907,0.1719934041762052
0.1908,0.1717389336347722
0.19090000000000001,0.17148465148197245
0.191,0.17123055771780593
0.19110000000000002,0.17097665234227274
0.1912,0.1707229353553728
0.1913,0.1704694067571061
0.19140000000000001,0.17021606654747268
0.1915,0.1699629147264725
0.19160000000000002,0.16970995129410565
0.1917,0.169457176250372
0.1918,0.16920458959527174
0.19190000000000002,0.16895219132880457
0.192,0.16869998145097073
0.19210000000000002,0.1684479599617702
0.1922,0.16819612686120286
0.1923,0.16794448214926896
0.19240000000000002,0.1676930258259681
0.1925,0.16744175789130064
0.19260000000000002,0.1671906783452664
0.1927,0.16693978718786545
0.1928,0.16668908441909783
0.19290000000000002,0.16643857003896334
0.193,0.16618824404746216
0.19310000000000002,0.16593810644459428
0.1932,0.16568815723035965
0.1933,0.1654383964047584
0.19340000000000002,0.16518882396779022
0.1935,0.1649394399194554
0.19360000000000002,0.16469024425975384
0.1937,0.16444123698868554
0.1938,0.16419241810625065
0.19390000000000002,0.16394378761244877
0.194,0.1636953455072803
0.19410000000000002,0.16344709179074507
0.1942,0.16319902646284312
0.1943,0.16295114952357453
0.19440000000000002,0.162703460972939
0.1945,0.16245596081093686
0.19460000000000002,0.16220864903756796
0.1947,0.16196152565283237
0.1948,0.16171459065673008
0.19490000000000002,0.16146784404926093
0.195,0.1612212858304251
0.1951,0.16097491600022262
0.1952,0.16072873455865325
0.1953,0.1604827415057173
0.19540000000000002,0.16023693684141446
0.1955,0.15999132056574505
0.1956,0.15974589267870884
0.1957,0.1595006531803058
0.1958,0.1592556020705362
0.19590000000000002,0.1590107393493997
0.196,0.15876606501689663
0.1961,0.15852157907302675
0.1962,0.15827728151779005
0.1963,0.15803317235118677
0.19640000000000002,0.1577892515732166
0.1965,0.15754551918387985
0.1966,0.1573019751831763
0.1967,0.15705861957110592
0.1968,0.156815452347669
0.19690000000000002,0.15657247351286518
0.197,0.15632968306669476
0.1971,0.15608708100915752
0.19720000000000001,0.15584466734025348
0.1973,0.15560244205998292
0.19740000000000002,0.1553604051683454
0.1975,0.15511855666534136
0.1976,0.15487689655097045
0.19770000000000001,0.15463542482523274
0.1978,0.15439414148812847
0.19790000000000002,0.1541530465396573
0.198,0.1539121399798196
0.1981,0.153671421808615
0.19820000000000002,0.15343089202604362
0.1983,0.1531905506321057
0.19840000000000002,0.15295039762680085
0.1985,0.1527104330101295
0.1986,0.15247065678209126
0.19870000000000002,0.1522310689426862
0.1988,0.15199166949191462
0.19890000000000002,0.15175245842977608
0.199,0.15151343575627102
0.1991,0.15127460147139915
0.19920000000000002,0.15103595557516053
0.1993,0.15079749806755519
0.19940000000000002,0.15055922894858303
0.1995,0.1503211482182443
0.1996,0.15008325587653873
0.19970000000000002,0.14984555192346644
0.1998,0.14960803635902745
0.19990000000000002,0.14937070918322157
0.2,0.14913357039604921
0.2001,0.14889661999751
0.20020000000000002,0.148659857987604
0.2003,0.14842328436633137
0.20040000000000002,0.14818689913369185
0.2005,0.1479507022896858
0.2006,0.14771469383431288
0.20070000000000002,0.1474788737675733
0.2008,0.1472432420894669
0.20090000000000002,0.14700779879999376
0.201,0.146772543899154
0.2011,0.14653747738694747
0.20120000000000002,0.1463025992633742
0.2013,0.14606790952843418
0.20140000000000002,0.1458334081821273
0.2015,0.1455990952244539
0.2016,0.14536497065541373
0.20170000000000002,0.14513103447500678
0.2018,0.1448972866832331
0.2019,0.14466372728009264
0.202,0.1444303562655855
0.2021,0.14419717363971163
0.20220000000000002,0.14396417940247103
0.2023,0.14373137355386367
0.2024,0.1434987560938896
0.2025,0.14326632702254877
0.2026,0.14303408633984122
0.20270000000000002,0.14280203404576694
0.2028,0.14257017014032594
0.2029,0.14233849462351814
0.203,0.1421070074953437
0.2031,0.14187570875580247
0.20320000000000002,0.14164459840489452
0.2033,0.14141367644261982
0.2034,0.14118294286897842
0.20350000000000001,0.14095239768397028
0.2036,0.14072204088759538
0.20370000000000002,0.14049187247985379
0.2038,0.14026189246074539
0.2039,0.14003210083027032
0.20400000000000001,0.13980249758842853
0.2041,0.13957308273521998
0.20420000000000002,0.1393438562706447
0.2043,0.13911481819470267
0.2044,0.1388859685073939
0.20450000000000002,0.13865730720871844
0.2046,0.13842883429867622
0.20470000000000002,0.13820054977726728
0.2048,0.1379724536444916
0.2049,0.13774454590034918
0.20500000000000002,0.13751682654484004
0.2051,0.13728929557796413
0.20520000000000002,0.13706195299972151
0.2053,0.13683479881011218
0.2054,0.13660783300913612
0.20550000000000002,0.13638105559679328
0.2056,0.13615446657308378
0.20570000000000002,0.1359280659380075
0.2058,0.13570185369156443
0.2059,0.1354758298337547
0.20600000000000002,0.1352499943645782
0.2061,0.135024347284035
0.20620000000000002,0.13479888859212502
0.2063,0.13457361828884837
0.2064,0.13434853637420494
0.20650000000000002,0.1341236428481948
0.2066,0.13389893771081793
0.20670000000000002,0.1336744209620743
0.2068,0.13345009260196397
0.2069,0.1332259526304869
0.20700000000000002,0.13300200104764306
0.2071,0.13277823785343254
0.20720000000000002,0.13255466304785524
0.2073,0.13233127663091124
0.2074,0.1321080786026005
0.20750000000000002,0.13188506896292299
0.2076,0.1316622477118788
0.20770000000000002,0.1314396148494678
0.2078,0.13121717037569017
0.2079,0.13099491429054574
0.20800000000000002,0.13077284659403457
0.2081,0.1305509672861567
0.2082,0.13032927636691216
0.2083,0.13010777383630073
0.2084,0.1298864596943227
0.20850000000000002,0.12966533394097787
0.2086,0.1294443965762663
0.2087,0.12922364760018812
0.2088,0.12900308701274302
0.2089,0.12878271481393136
0.20900000000000002,0.1285625310037528
0.2091,0.12834253558220757
0.2092,0.12812272854929568
0.2093,0.12790310990501697
0.2094,0.1276836796493716
0.20950000000000002,0.1274644377823594
0.2096,0.1272453843039805
0.2097,0.12702651921423497
0.20980000000000001,0.12680784251312258
0.2099,0.12658935420064357
0.21000000000000002,0.12637105427679768
0.2101,0.12615294274158512
0.2102,0.12593501959500591
0.21030000000000001,0.12571728483705982
0.2104,0.12549973846774717
0.21050000000000002,0.12528238048706758
0.2106,0.1250652108950214
0.2107,0.12484822969160853
0.21080000000000002,0.12463143687682875
0.2109,0.12441483245068241
0.21100000000000002,0.12419841641316921
0.2111,0.12398218876428932
0.2112,0.12376614950404279
0.21130000000000002,0.12355029863242938
0.2114,0.12333463614944935
0.21150000000000002,0.1231191620551025
0.2116,0.12290387634938893
0.2117,0.12268877903230874
0.21180000000000002,0.12247387010386167
0.2119,0.12225914956404799
0.21200000000000002,0.12204461741286743
0.2121,0.1218302736503202
0.2122,0.12161611827640634
0.21230000000000002,0.1214021512911256
0.2124,0.12118837269447827
0.21250000000000002,0.12097478248646402
0.2126,0.12076138066708324
0.2127,0.12054816723633564
0.21280000000000002,0.12033514219422121
0.2129,0.12012230554074022
0.21300000000000002,0.1199096572758923
0.2131,0.11969719739967787
0.2132,0.11948492591209657
0.21330000000000002,0.1192728428131485
0.2134,0.11906094810283382
0.21350000000000002,0.11884924178115226
0.2136,0.11863772384810413
0.2137,0.11842639430368918
0.21380000000000002,0.11821525314790744
0.2139,0.11800430038075908
0.21400000000000002,0.11779353600224388
0.2141,0.11758296001236207
0.2142,0.11737257241111347
0.21430000000000002,0.11716237319849805
0.2144,0.11695236237451603
0.21450000000000002,0.11674253993916717
0.2146,0.1165329058924517
0.2147,0.11632346023436942
0.21480000000000002,0.11611420296492034
0.2149,0.11590513408410466
0.215,0.11569625359192219
0.2151,0.11548756148837297
0.2152,0.11527905777345704
0.21530000000000002,0.11507074244717427
0.2154,0.11486261550952495
0.2155,0.11465467696050881
0.2156,0.11444692680012593
0.2157,0.11423936502837632
0.21580000000000002,0.11403199164525989
0.2159,0.1138248066507769
0.216,0.11361781004492708
0.21610000000000001,0.11341100182771054
0.2162,0.11320438199912727
0.21630000000000002,0.11299795055917726
0.2164,0.11279170750786051
0.2165,0.11258565284517703
0.21660000000000001,0.11237978657112684
0.2167,0.1121741086857099
0.21680000000000002,0.1119686191889262
0.2169,0.1117633180807758
0.217,0.11155820536125867
0.21710000000000002,0.11135328103037478
0.2172,0.11114854508812419
0.21730000000000002,0.11094399753450684
0.2174,0.11073963836952277
0.2175,0.11053546759317195
0.21760000000000002,0.11033148520545441
0.2177,0.11012769120637014
0.21780000000000002,0.10992408559591914
0.2179,0.1097206683741014
0.218,0.10951743954091692
0.21810000000000002,0.1093143990963657
0.2182,0.10911154704044777
0.21830000000000002,0.1089088833731631
0.2184,0.10870640809451167
0.2185,0.10850412120449354
0.21860000000000002,0.10830202270310867
0.2187,0.10810011259035705
0.21880000000000002,0.10789839086623873
0.2189,0.10769685753075366
0.219,0.10749551258390183
0.21910000000000002,0.1072943560256833
0.2192,0.10709338785609802
0.21930000000000002,0.10689260807514599
0.2194,0.10669201668282728
0.2195,0.1064916136791418
0.21960000000000002,0.1062913990640896
0.2197,0.10609137283767066
0.21980000000000002,0.10589153499988499
0.2199,0.10569188555073257
0.22,0.10549242449021344
0.22010000000000002,0.10529315181832755
0.2202,0.10509406753507496
0.22030000000000002,0.1048951716404556
0.2204,0.10469646413446954
0.2205,0.10449794501711673
0.22060000000000002,0.1042996142883972
0.2207,0.10410147194831092
0.22080000000000002,0.10390351799685792
0.2209,0.10370575243403816
0.221,0.1035081752598517
0.22110000000000002,0.10331078647429849
0.2212,0.10311358607737854
0.22130000000000002,0.1029165740690919
0.2214,0.10271975044943848
0.2215,0.10252311521841835
0.22160000000000002,0.10232666837603145
0.2217,0.10213040992227786
0.2218,0.10193433985715752
0.22190000000000001,0.10173845818067043
0.222,0.10154276489281663
0.22210000000000002,0.1013472599935961
0.2222,0.10115194348300882
0.2223,0.10095681536105489
0.22240000000000001,0.10076187562773407
0.2225,0.10056712428304661
0.22260000000000002,0.1003725613269924
0.2227,0.10017818675957145
0.2228,0.09998400058078385
0.22290000000000001,0.09979000279062938
0.223,0.09959619338910826
0.22310000000000002,0.09940257237622037
0.2232,0.09920913975196576
0.2233,0.0990158955163445
0.22340000000000002,0.09882283966935636
0.2235,0.09862997221100153
0.22360000000000002,0.09843729314128001
0.2237,0.09824480246019174
0.2238,0.0980525001677368
0.22390000000000002,0.097860386263915
0.224,0.09766846074872652
0.22410000000000002,0.09747672362217133
0.2242,0.09728517488424937
0.2243,0.09709381453496077
0.22440000000000002,0.09690264257430531
0.2245,0.09671165900228317
0.22460000000000002,0.0965208638188943
0.2247,0.0963302570241387
0.2248,0.09613983861801643
0.22490000000000002,0.09594960860052729
0.225,0.09575956697167148
0.22510000000000002,0.09556971373144894
0.2252,0.09538004887985968
0.2253,0.09519057241690373
0.22540000000000002,0.09500128434258093
0.2255,0.09481218465689145
0.22560000000000002,0.09462327335983525
0.2257,0.09443455045141232
0.2258,0.0942460159316227
0.22590000000000002,0.09405766980046625
0.226,0.09386951205794317
0.22610000000000002,0.09368154270405323
0.2262,0.09349376173879662
0.2263,0.09330616916217338
0.22640000000000002,0.09311876497418323
0.2265,0.09293154917482649
0.22660000000000002,0.09274452176410287
0.2267,0.0925576827420126
0.2268,0.09237103210855567
0.22690000000000002,0.09218456986373187
0.227,0.09199829600754146
0.22710000000000002,0.0918122105399842
0.2272,0.09162631346106025
0.2273,0.09144060477076965
0.22740000000000002,0.09125508446911221
0.2275,0.09106975255608811
0.22760000000000002,0.09088460903169718
0.2277,0.09069965389593958
0.2278,0.09051488714881531
0.22790000000000002,0.09033030879032418
0.228,0.09014591882046644
0.2281,0.0899617172392419
0.22820000000000001,0.08977770404665056
0.2283,0.08959387924269263
0.22840000000000002,0.08941024282736784
0.2285,0.08922679480067643
0.2286,0.08904353516261822
0.22870000000000001,0.08886046391319324
0.2288,0.08867758105240163
0.22890000000000002,0.08849488658024315
0.229,0.0883123804967181
0.2291,0.08813006280182621
0.22920000000000001,0.08794793349556755
0.2293,0.08776599257794228
0.22940000000000002,0.08758424004895014
0.2295,0.0874026759085914
0.2296,0.08722130015686587
0.22970000000000002,0.08704011279377362
0.2298,0.08685911381931459
0.22990000000000002,0.0866783032334888
0.23,0.0864976810362964
0.2301,0.0863172472277372
0.23020000000000002,0.08613700180781127
0.2303,0.08595694477651859
0.23040000000000002,0.08577707613385911
0.2305,0.08559739587983305
0.2306,0.08541790401444019
0.23070000000000002,0.08523860053768059
0.2308,0.08505948544955425
0.23090000000000002,0.0848805587500611
0.231,0.0847018204392014
0.2311,0.08452327051697485
0.23120000000000002,0.08434490898338158
0.2313,0.08416673583842157
0.23140000000000002,0.08398875108209479
0.2315,0.08381095471440138
0.2316,0.08363334673534119
0.23170000000000002,0.08345592714491423
0.2318,0.08327869594312058
0.23190000000000002,0.0831016531299601
0.232,0.08292479870543304
0.2321,0.08274813266953919
0.23220000000000002,0.08257165502227858
0.2323,0.08239536576365124
0.23240000000000002,0.08221926489365712
0.2325,0.08204335241229638
0.2326,0.08186762831956884
0.23270000000000002,0.08169209261547458
0.2328,0.08151674530001358
0.23290000000000002,0.08134158637318577
0.233,0.08116661583499138
0.2331,0.08099183368543017
0.23320000000000002,0.08081723992450225
0.2333,0.08064283455220758
0.23340000000000002,0.08046861756854616
0.2335,0.08029458897351804
0.2336,0.08012074876712318
0.23370000000000002,0.07994709694936157
0.2338,0.07977363352023324
0.23390000000000002,0.07960035847973816
0.234,0.07942727182787637
0.2341,0.07925437356464783
0.23420000000000002,0.07908166369005258
0.2343,0.07890914220409057
0.23440000000000003,0.07873680910676184
0.23450000000000001,0.07856466439806639
0.2346,0.07839270807800418
0.23470000000000002,0.07822094014657525
0.2348,0.0780493606037796
0.2349,0.07787796944961718
0.23500000000000001,0.07770676668408805
0.2351,0.0775357523071922
0.23520000000000002,0.07736492631892959
0.2353,0.07719428871930026
0.2354,0.07702383950830417
0.23550000000000001,0.07685357868594138
0.2356,0.07668350625221185
0.23570000000000002,0.0765136222071156
0.2358,0.07634392655065259
0.2359,0.07617441928282286
0.23600000000000002,0.0760051004036264
0.2361,0.0758359699130632
0.23620000000000002,0.07566702781113326
0.2363,0.0754982740978366
0.2364,0.07532970877317322
0.23650000000000002,0.07516133183714307
0.2366,0.07499314328974621
0.23670000000000002,0.07482514313098261
0.2368,0.07465733136085229
0.2369,0.07448970797935522
0.23700000000000002,0.07432227298649142
0.2371,0.07415502638226089
0.23720000000000002,0.07398796816666361
0.2373,0.07382109833969963
0.2374,0.0736544169013689
0.23750000000000002,0.07348792385167142
0.2376,0.07332161919060723
0.23770000000000002,0.0731555029181763
0.2378,0.07298957503437864
0.2379,0.07282383553921425
0.23800000000000002,0.0726582844326831
0.2381,0.07249292171478525
0.23820000000000002,0.07232774738552065
0.2383,0.07216276144488933
0.2384,0.07199796389289125
0.23850000000000002,0.07183335472952647
0.2386,0.07166893395479493
0.23870000000000002,0.07150470156869666
0.2388,0.07134065757123167
0.2389,0.07117680196239994
0.23900000000000002,0.07101313474220149
0.2391,0.07084965591063627
0.23920000000000002,0.07068636546770435
0.2393,0.07052326341340569
0.2394,0.07036034974774036
0.23950000000000002,0.07019762447070817
0.2396,0.0700350875823093
0.23970000000000002,0.06987273908254371
0.2398,0.06971057897141138
0.2399,0.06954860724891238
0.24000000000000002,0.06938682391504651
0.2401,0.06922522896981398
0.24020000000000002,0.06906382241321472
0.2403,0.06890260424524872
0.2404,0.06874157446591606
0.24050000000000002,0.06858073307521655
0.2406,0.06842008007315034
0.24070000000000003,0.06825961545971741
0.24080000000000001,0.06809933923491773
0.2409,0.0679392513987514
0.24100000000000002,0.06777935195121822
0.2411,0.06761964089231837
0.2412,0.06746011822205182
0.24130000000000001,0.06730078394041844
0.2414,0.06714163804741845
0.24150000000000002,0.06698268054305158
0.2416,0.06682391142731806
0.2417,0.06666533070021785
0.24180000000000001,0.06650693836175078
0.2419,0.06634873441191712
0.24200000000000002,0.0661907188507166
0.2421,0.06603289167814941
0.2422,0.06587525289421553
0.24230000000000002,0.06571780249891483
0.2424,0.06556054049224748
0.24250000000000002,0.0654034668742133
0.2426,0.06524658164481244
0.2427,0.06508988480404489
0.24280000000000002,0.06493337635191052
0.2429,0.06477705628840952
0.24300000000000002,0.06462092461354166
0.2431,0.06446498132730719
0.2432,0.06430922642970592
0.24330000000000002,0.06415365992073788
0.2434,0.06399828180040319
0.24350000000000002,0.06384309206870169
0.2436,0.06368809072563354
0.2437,0.06353327777119862
0.24380000000000002,0.0633786532053969
0.2439,0.06322421702822857
0.24400000000000002,0.06306996923969338
0.2441,0.06291590983979158
0.2442,0.06276203882852298
0.24430000000000002,0.0626083562058876
0.2444,0.0624548619718856
0.24450000000000002,0.06230155612651675
0.2446,0.06214843866978127
0.2447,0.061995509601679016
0.24480000000000002,0.06184276892220997
0.2449,0.0616902166313743
0.24500000000000002,0.06153785272917178
0.2451,0.061385677215602646
0.2452,0.06123369009066671
0.24530000000000002,0.061081891354364
0.2454,0.06093028100669466
0.24550000000000002,0.06077885904765847
0.2456,0.06062762547725568
0.2457,0.060476580295486075
0.24580000000000002,0.06032572350234971
0.2459,0.060175055097846694
0.24600000000000002,0.060024575081976846
0.2461,0.05987428345474037
0.2462,0.05972418021613712
0.24630000000000002,0.05957426536616706
0.2464,0.05942453890483039
0.24650000000000002,0.05927500083212688
0.2466,0.05912565114805674
0.2467,0.05897648985261983
0.24680000000000002,0.058827516945816165
0.2469,0.05867873242764577
0.24700000000000003,0.05853013629810859
0.24710000000000001,0.05838172855720479
0.2472,0.0582335092049342
0.24730000000000002,0.05808547824129687
0.2474,0.05793763566629281
0.24750000000000003,0.05778998147992196
0.24760000000000001,0.057642515682184495
0.2477,0.057495238273080236
0.24780000000000002,0.05734814925260923
0.2479,0.057201248620771514
0.248,0.05705453637756706
0.24810000000000001,0.05690801252299587
0.2482,0.056761677057057945
0.24830000000000002,0.05661552997975328
0.2484,0.0564695712910819
0.2485,0.05632380099104376
0.24860000000000002,0.05617821907963891
0.2487,0.05603282555686731
0.24880000000000002,0.055887620422729
0.2489,0.05574260367722394
0.249,0.05559777532035215
0.24910000000000002,0.05545313535211362
0.2492,0.05530868377250836
0.24930000000000002,0.05516442058153638
0.2494,0.05502034577919765
0.2495,0.054876459365492174
0.24960000000000002,0.054732761340419996
0.2497,0.05458925170398107
0.24980000000000002,0.05444593045617541
0.2499,0.05430279759700302
0.25,0.0541598531264639
0.2501,0.05401709704455809
0.25020000000000003,0.05387452935128541
0.2503,0.053732150046646124
0.2504,0.053589959130640075
0.2505,0.05344795660326728
0.2506,0.05330614246452781
0.25070000000000003,0.053164516714421454
0.2508,0.05302307935294851
0.2509,0.05288183038010878
0.251,0.05274076979590233
0.2511,0.05259989760032919
0.25120000000000003,0.05245921379338918
0.2513,0.05231871837508256
0.2514,0.052178411345409174
0.2515,0.052038292704369056
0.2516,0.05189836245196224
0.25170000000000003,0.05175862058818855
0.2518,0.051619067113048284
0.2519,0.05147970202654123
0.252,0.05134052532866744
0.2521,0.051201537019426965
0.25220000000000004,0.0510627370988196
0.2523,0.05092412556684567
0.2524,0.05078570242350494
0.2525,0.050647467668797484
0.2526,0.050509421302723345
0.25270000000000004,0.05037156332528232
0.2528,0.050233893736474716
0.2529,0.05009641253630034
0.253,0.0499591197247592
0.2531,0.0498220153018514
0.25320000000000004,0.04968509926757671
0.2533,0.049548371621935434
0.2534,0.04941183236492738
0.2535,0.049275481496552594
0.2536,0.049139319016811116
0.25370000000000004,0.049003344925702776
0.2538,0.04886755922322782
0.2539,0.048731961909386105
0.254,0.04859655298417766
0.2541,0.04846133244760252
0.25420000000000004,0.04832630029966049
0.2543,0.04819145654035189
0.2544,0.048056801169676505
0.2545,0.047922334187634384
0.2546,0.04778805559422557
0.25470000000000004,0.047653965389449944
0.2548,0.04752006357330762
0.2549,0.04738635014579857
0.255,0.04725282510692277
0.2551,0.047119488456680306
0.25520000000000004,0.046986340195071
0.2553,0.04685338032209501
0.2554,0.046720608837752295
0.2555,0.04658802574204283
0.2556,0.0464556310349667
0.25570000000000004,0.046323424716523724
0.2558,0.04619140678671407
0.2559,0.046059577245537685
0.256,0.045927936092994566
0.2561,0.045796483329084765
0.25620000000000004,0.045665218953808116
0.25630000000000003,0.045534142967164806
0.2564,0.04540325536915475
0.2565,0.045272556159778
0.2566,0.045142045339034494
0.25670000000000004,0.045011722906924186
0.25680000000000003,0.044881588863447196
0.2569,0.04475164320860348
0.257,0.04462188594239307
0.2571,0.04449231706481589
0.25720000000000004,0.044362936575871925
0.25730000000000003,0.044233744475561276
0.2574,0.044104740763883876
0.2575,0.043975925440839815
0.2576,0.04384729850642895
0.2577,0.04371885996065137
0.25780000000000003,0.043590609803507
0.2579,0.04346254803499595
0.258,0.04333467465511821
0.2581,0.0432069896638737
0.2582,0.043079493061262436
0.25830000000000003,0.04295218484728441
0.2584,0.04282506502193968
0.2585,0.042698133585228275
0.2586,0.04257139053715009
0.2587,0.04244483587770517
0.25880000000000003,0.04231846960689348
0.2589,0.04219229172471509
0.259,0.042066302231170014
0.2591,0.04194050112625817
0.2592,0.04181488840997957
0.25930000000000003,0.04168946408233421
0.2594,0.04156422814332216
0.2595,0.041439180592943416
0.2596,0.0413143214311979
0.2597,0.04118965065808565
0.25980000000000003,0.04106516827360662
0.2599,0.04094087427776091
0.26,0.0408167686705485
0.2601,0.040692851451969304
0.2602,0.0405691226220234
0.26030000000000003,0.04044558218071069
0.2604,0.04032223012803131
0.2605,0.04019906646398524
0.2606,0.04007609118857238
0.2607,0.03995330430179279
0.26080000000000003,0.039830705803646435
0.2609,0.03970829569413339
0.261,0.039586073973253644
0.2611,0.03946404064100713
0.2612,0.039342195697393875
0.26130000000000003,0.03922053914241385
0.2614,0.03909907097606713
0.2615,0.03897779119835372
0.2616,0.038856699809273545
0.2617,0.03873579680882662
0.26180000000000003,0.03861508219701293
0.2619,0.03849455597383254
0.262,0.038374218139285474
0.2621,0.03825406869337162
0.2622,0.03813410763609104
0.26230000000000003,0.03801433496744368
0.2624,0.037894750687429625
0.2625,0.037775354796048884
0.2626,0.03765614729330136
0.2627,0.03753712817918712
0.26280000000000003,0.03741829745370609
0.2629,0.03729965511685837
0.263,0.037181201168643964
0.2631,0.037062935609062785
0.2632,0.03694485843811486
0.26330000000000003,0.03682696965580018
0.2634,0.03670926926211879
0.2635,0.03659175725707072
0.2636,0.03647443364065587
0.2637,0.03635729841287428
0.26380000000000003,0.036240351573725925
0.2639,0.036123593123210916
0.264,0.036007023061329135
0.2641,0.03589064138808062
0.2642,0.03577444810346537
0.26430000000000003,0.03565844320748334
0.2644,0.035542626700134666
0.2645,0.03542699858141922
0.2646,0.035311558851337035
0.2647,0.03519630750988812
0.26480000000000004,0.035081244557072434
0.2649,0.034966369992890094
0.265,0.034851683817340974
0.2651,0.034737186030425124
0.2652,0.03462287663214254
0.26530000000000004,0.034508755622493184
0.2654,0.03439482300147718
0.2655,0.0342810787690944
0.2656,0.03416752292534488
0.2657,0.034054155470228636
0.26580000000000004,0.033940976403745604
0.2659,0.03382798572589593
0.266,0.03371518343667949
0.2661,0.033602569536096305
0.2662,0.033490144024146434
0.26630000000000004,0.033377906900829694
0.2664,0.033265858166146356
0.2665,0.03315399782009624
0.2666,0.033042325862679404
0.2667,0.03293084229389586
0.26680000000000004,0.03281954711374546
0.2669,0.03270844032222846
0.267,0.03259752191934467
0.2671,0.03248679190509415
0.2672,0.03237625027947695
0.26730000000000004,0.032265897042492886
0.2674,0.032155732194142216
0.2675,0.032045755734424766
0.2676,0.031935967663340586
0.2677,0.031826367980889704
0.26780000000000004,0.03171695668707198
0.2679,0.03160773378188764
0.268,0.03149869926533653
0.2681,0.03138985313741868
0.2682,0.03128119539813414
0.26830000000000004,0.03117272604748274
0.2684,0.03106444508546474
0.2685,0.030956352512079954
0.2686,0.030848448327328446
0.2687,0.030740732531210232
0.26880000000000004,0.030633205123725173
0.26890000000000003,0.0305258661048735
0.269,0.030418715474655054
0.2691,0.030311753233069876
0.2692,0.030204979380117996
0.26930000000000004,0.030098393915799278
0.26940000000000003,0.029991996840113937
0.2695,0.029885788153061827
0.2696,0.029779767854642977
0.2697,0.029673935944857437
0.26980000000000004,0.029568292423705046
0.26990000000000003,0.02946283729118604
0.27,0.02935757054730026
0.2701,0.029252492192047744
0.2702,0.02914760222542854
0.27030000000000004,0.029042900647442478
0.27040000000000003,0.02893838745808981
0.2705,0.02883406265737036
0.2706,0.02872992624528418
0.2707,0.028625978221831307
0.27080000000000004,0.028522218587011587
0.27090000000000003,0.028418647340825245
0.271,0.028315264483272134
0.2711,0.02821207001435229
0.2712,0.02810906393406574
0.2713,0.028006246242412432
0.27140000000000003,0.027903616939392348
0.2715,0.02780117602500557
0.2716,0.027698923499252057
0.2717,0.02759685936213185
0.2718,0.02749498361364487
0.27190000000000003,0.02739329625379112
0.272,0.02729179728257067
0.2721,0.027190486699983498
0.2722,0.027089364506029626
0.2723,0.026988430700708978
0.27240000000000003,0.026887685284021565
0.2725,0.026787128255967452
0.2726,0.02668675961654661
0.2727,0.026586579365759068
0.2728,0.02648658750360475
0.27290000000000003,0.02638678403008367
0.273,0.026287168945195893
0.2731,0.02618774224894138
0.2732,0.026088503941320177
0.2733,0.025989454022332194
0.27340000000000003,0.02589059249197745
0.2735,0.025791919350256005
0.2736,0.02569343459716786
0.2737,0.02559513823271295
0.2738,0.025497030256891307
0.27390000000000003,0.025399110669702896
0.274,0.025301379471147783
0.2741,0.025203836661225977
0.2742,0.0251064822399374
0.2743,0.025009316207282088
0.27440000000000003,0.024912338563260007
0.2745,0.024815549307871228
0.2746,0.024718948441115756
0.2747,0.024622535962993512
0.2748,0.024526311873504535
0.27490000000000003,0.02443027617264879
0.275,0.024334428860426346
0.2751,0.024238769936837202
0.2752,0.024143299401881296
0.2753,0.02404801725555865
0.27540000000000003,0.02395292349786924
0.2755,0.023858018128813125
0.2756,0.023763301148390314
0.2757,0.023668772556600742
0.2758,0.023574432353444433
0.27590000000000003,0.02348028053892136
0.276,0.023386317113031577
0.2761,0.023292542075775108
0.2762,0.02319895542715186
0.2763,0.023105557167161884
0.27640000000000003,0.023012347295805143
0.2765,0.0229193258130817
0.2766,0.022826492718991554
0.2767,0.022733848013534647
0.2768,0.022641391696711005
0.27690000000000003,0.02254912376852059
0.277,0.022457044228963486
0.2771,0.022365153078039674
0.2772,0.0222734503157491
0.2773,0.02218193594209179
0.27740000000000004,0.022090609957067717
0.2775,0.021999472360676942
0.2776,0.021908523152919468
0.2777,0.021817762333795225
0.2778,0.02172718990330425
0.27790000000000004,0.021636805861446506
0.278,0.02154661020822207
0.2781,0.02145660294363092
0.2782,0.021366784067673013
0.2783,0.02127715358034837
0.27840000000000004,0.021187711481656962
0.2785,0.021098457771598855
0.2786,0.021009392450174046
0.2787,0.02092051551738247
0.2788,0.020831826973224162
0.27890000000000004,0.020743326817699092
0.279,0.020655015050807315
0.2791,0.020566891672548843
0.2792,0.0204789566829236
0.2793,0.02039121008193162
0.27940000000000004,0.020303651869572885
0.2795,0.020216282045847446
0.2796,0.0201291006107553
0.2797,0.020042107564296394
0.2798,0.019955302906470754
0.27990000000000004,0.019868686637278348
0.28,0.01978225875671924
0.2801,0.01969601926479343
0.2802,0.019609968161500856
0.2803,0.019524105446841546
0.28040000000000004,0.019438431120815478
0.2805,0.019352945183422704
0.2806,0.019267647634663227
0.2807,0.019182538474536985
0.2808,0.019097617703044013
0.28090000000000004,0.019012885320184275
0.281,0.018928341325957863
0.2811,0.018843985720364692
0.2812,0.018759818503404784
0.2813,0.018675839675078146
0.28140000000000004,0.018592049235384742
0.28150000000000003,0.018508447184324664
0.2816,0.018425033521897824
0.2817,0.01834180824810425
0.2818,0.018258771362943946
0.28190000000000004,0.018175922866416876
0.28200000000000003,0.018093262758523132
0.2821,0.018010791039262626
0.2822,0.017928507708635386
0.2823,0.017846412766641413
0.28240000000000004,0.017764506213280677
0.28250000000000003,0.017682788048553267
0.2826,0.017601258272459095
0.2827,0.017519916884998186
0.2828,0.01743876388617055
0.28290000000000004,0.01735779927597615
0.28300000000000003,0.017277023054415072
0.2831,0.01719643522148723
0.2832,0.01711603577719266
0.2833,0.01703582472153138
0.28340000000000004,0.016955802054503286
0.28350000000000003,0.01687596777610854
0.2836,0.016796321886347037
0.2837,0.0167168643852188
0.2838,0.016637595272723855
0.28390000000000004,0.016558514548862088
0.28400000000000003,0.016479622213633683
0.2841,0.01640091826703851
0.2842,0.016322402709076603
0.2843,0.016244075539747996
0.2844,0.016165936759052625
0.28450000000000003,0.016087986366990492
0.2846,0.01601022436356165
0.2847,0.01593265074876608
0.2848,0.0158552655226038
0.2849,0.015778068685074764
0.28500000000000003,0.015701060236178965
0.2851,0.015624240175916461
0.2852,0.015547608504287224
0.2853,0.015471165221291279
0.2854,0.015394910326928574
0.28550000000000003,0.01531884382119911
0.2856,0.015242965704102938
0.2857,0.015167275975640035
0.2858,0.015091774635810424
0.2859,0.015016461684614051
0.28600000000000003,0.014941337122050919
0.2861,0.014866400948121085
0.2862,0.014791653162824513
0.2863,0.014717093766161236
0.2864,0.014642722758131199
0.28650000000000003,0.0145685401387344
0.2866,0.014494545907970897
0.2867,0.01442074006584066
0.2868,0.014347122612343716
0.2869,0.014273693547480011
0.28700000000000003,0.014200452871249549
0.2871,0.01412740058365238
0.2872,0.014054536684688474
0.2873,0.013981861174357865
0.2874,0.013909374052660494
0.28750000000000003,0.013837075319596364
0.2876,0.013764964975165528
0.2877,0.013693043019367955
0.2878,0.01362130945220368
0.2879,0.013549764273672642
0.28800000000000003,0.013478407483774846
0.2881,0.013407239082510345
0.2882,0.013336259069879109
0.2883,0.013265467445881163
0.2884,0.01319486421051646
0.28850000000000003,0.013124449363785
0.2886,0.01305422290568683
0.2887,0.012984184836221928
0.2888,0.012914335155390318
0.2889,0.012844673863191948
0.28900000000000003,0.012775200959626821
0.2891,0.012705916444694983
0.2892,0.012636820318396415
0.2893,0.012567912580731137
0.2894,0.012499193231699101
0.28950000000000004,0.012430662271300309
0.2896,0.012362319699534805
0.2897,0.01229416551640257
0.2898,0.012226199721903626
0.2899,0.012158422316037927
0.29000000000000004,0.012090833298805465
0.2901,0.012023432670206297
0.2902,0.011956220430240395
0.2903,0.011889196578907784
0.2904,0.011822361116208414
0.29050000000000004,0.01175571404214229
0.2906,0.011689255356709454
0.2907,0.01162298505990991
0.2908,0.01155690315174361
0.2909,0.011491009632210574
0.29100000000000004,0.011425304501310782
0.2911,0.011359787759044277
0.2912,0.011294459405411067
0.2913,0.0112293194404111
0.2914,0.0111643678640444
0.29150000000000004,0.011099604676310944
0.2916,0.011035029877210775
0.2917,0.010970643466743896
0.2918,0.010906445444910262
0.2919,0.010842435811709893
0.29200000000000004,0.010778614567142769
0.2921,0.010714981711208936
0.2922,0.01065153724390839
0.2923,0.010588281165241091
0.2924,0.010525213475207056
0.29250000000000004,0.010462334173806265
0.2926,0.010399643261038767
0.2927,0.010337140736904556
0.2928,0.01027482660140359
0.2929,0.010212700854535886
0.29300000000000004,0.01015076349630143
0.2931,0.010089014526700265
0.2932,0.010027453945732387
0.2933,0.009966081753397752
0.2934,0.009904897949696385
0.29350000000000004,0.009843902534628263
0.2936,0.00978309550819343
0.2937,0.009722476870391886
0.2938,0.009662046621223585
0.2939,0.009601804760688552
0.29400000000000004,0.009541751288786765
0.29410000000000003,0.009481886205518264
0.2942,0.009422209510883054
0.2943,0.009362721204881085
0.2944,0.009303421287512386
0.29450000000000004,0.009244309758776933
0.29460000000000003,0.009185386618674768
0.2947,0.009126651867205888
0.2948,0.009068105504370256
0.2949,0.009009747530167889
0.29500000000000004,0.00895157794459877
0.29510000000000003,0.008893596747662937
0.2952,0.008835803939360391
0.2953,0.008778199519691094
0.2954,0.00872078348865506
0.29550000000000004,0.008663555846252273
0.29560000000000003,0.008606516592482774
0.2957,0.008549665727346565
0.2958,0.008493003250843597
0.2959,0.0084365291629739
0.29600000000000004,0.008380243463737445
0.29610000000000003,0.00832414615313428
0.2962,0.008268237231164403
0.2963,0.008212516697827773
0.2964,0.008156984553124406
0.29650000000000004,0.008101640797054287
0.29660000000000003,0.008046485429617457
0.2967,0.007991518450813912
0.2968,0.007936739860643612
0.2969,0.007882149659106582
0.29700000000000004,0.007827747846202795
0.29710000000000003,0.0077735344219322985
0.2972,0.0077195093862950865
0.2973,0.007665672739291122
0.2974,0.0076120244809204235
0.2975,0.007558564611183013
0.29760000000000003,0.0075052931300788085
0.2977,0.007452210037607931
0.2978,0.007399315333770299
0.2979,0.007346609018565935
0.298,0.007294091091994856
0.29810000000000003,0.007241761554057006
0.2982,0.007189620404752442
0.2983,0.0071376676440811455
0.2984,0.007085903272043114
0.2985,0.007034327288638368
0.29860000000000003,0.0069829396938668525
0.2987,0.006931740487728622
0.2988,0.006880729670223658
0.2989,0.006829907241351961
0.299,0.00677927320111355
0.29910000000000003,0.0067288275495083665
0.2992,0.00667857028653647
0.2993,0.00662850141219784
0.2994,0.006578620926492477
0.2995,0.006528928829420397
0.29960000000000003,0.006479425120981549
0.2997,0.006430109801175986
0.2998,0.006380982870003688
0.2999,0.00633204432746466
0.3,0.006283294173558914
0.30010000000000003,0.006234732408286399
0.3002,0.00618635903164717
0.3003,0.006138174043641207
0.3004,0.006090177444268528
0.3005,0.0060423692335290985
0.30060000000000003,0.005994749411422918
0.3007,0.005947317977950022
0.3008,0.005900074933110394
0.3009,0.005853020276904048
0.301,0.005806154009330951
0.30110000000000003,0.0057594761303911045
0.3012,0.005712986640084542
0.3013,0.0056666855384112464
0.3014,0.005620572825371233
0.3015,0.005574648500964471
0.30160000000000003,0.0055289125651909595
0.3017,0.00548336501805073
0.3018,0.005438005859543768
0.3019,0.00539283508967009
0.302,0.00534785270842966
0.30210000000000004,0.005303058715822482
0.3022,0.0052584531118485866
0.3023,0.005214035896507958
0.3024,0.0051698070698006126
0.3025,0.005125766631726517
0.30260000000000004,0.0050819145822856735
0.3027,0.00503825092147811
0.3028,0.004994775649303816
0.3029,0.0049514887657628025
0.303,0.004908390270855041
0.30310000000000004,0.004865480164580532
0.3032,0.004822758446939304
0.3033,0.004780225117931341
0.3034,0.004737880177556663
0.3035,0.0046957236258152344
0.30360000000000004,0.004653755462707058
0.3037,0.004611975688232164
0.3038,0.004570384302390536
0.3039,0.004528981305182189
0.304,0.004487766696607095
0.30410000000000004,0.004446740476665253
0.3042,0.004405902645356692
0.3043,0.004365253202681398
0.3044,0.004324792148639386
0.3045,0.0042845194832306244
0.30460000000000004,0.0042444352064551156
0.3047,0.004204539318312889
0.3048,0.004164831818803928
0.3049,0.004125312707928249
0.305,0.004085981985685821
0.30510000000000004,0.004046839652076646
0.3052,0.004007885707100752
0.3053,0.003969120150758126
0.3054,0.00393054298304878
0.3055,0.003892154203972686
0.30560000000000004,0.003853953813529846
0.3057,0.0038159418117202854
0.3058,0.0037781181985439925
0.3059,0.003740482974000979
0.306,0.0037030361380912193
0.30610000000000004,0.003665777690814713
0.3062,0.0036287076321714863
0.3063,0.0035918259621615265
0.3064,0.0035551326807848472
0.3065,0.0035186277880414206
0.30660000000000004,0.003482311283931247
0.30670000000000003,0.0034461831684543544
0.3068,0.003410243441610729
0.3069,0.0033744921034003818
0.307,0.0033389291538232896
0.30710000000000004,0.003303554592879451
0.30720000000000003,0.0032683684205688916
0.3073,0.0032333706368915987
0.3074,0.0031985612418475857
0.3075,0.003163940235436827
0.30760000000000004,0.003129507617659322
0.30770000000000003,0.003095263388515096
0.3078,0.0030612075480041497
0.3079,0.003027340096126457
0.308,0.002993661032882032
0.30810000000000004,0.002960170358270861
0.30820000000000003,0.0029268680722929694
0.3083,0.002893754174948356
0.3084,0.002860828666236997
0.3085,0.0028280915461589055
0.30860000000000004,0.002795542814714068
0.30870000000000003,0.0027631824719025104
0.3088,0.0027310105177242297
0.3089,0.002699026952179205
0.309,0.0026672317752674465
0.30910000000000004,0.0026356249869889433
0.30920000000000003,0.002604206587343719
0.3093,0.002572976576331772
0.3094,0.0025419349539530806
0.3095,0.002511081720207656
0.30960000000000004,0.002480416875095487
0.30970000000000003,0.002449940418616596
0.3098,0.002419652350770982
0.3099,0.0023895526715586243
0.31,0.0023596413809795335
0.31010000000000004,0.0023299184790336984
0.31020000000000003,0.002300383965721141
0.3103,0.0022710378410418603
0.3104,0.0022418801049958366
0.3105,0.002212910757583079
0.3106,0.0021841297988035983
0.31070000000000003,0.002155537228657354
0.3108,0.0021271330471444075
0.3109,0.0020989172542647165
0.311,0.002070889850018293
0.3111,0.0020430508344051455
0.31120000000000003,0.002015400207425235
0.3113,0.0019879379690786216
0.3114,0.0019606641193652646
0.3115,0.0019335786582851742
0.3116,0.0019066815858383602
0.31170000000000003,0.0018799729020247844
0.3118,0.001853452606844504
0.3119,0.0018271207002974802
0.312,0.0018009771823837238
0.3121,0.0017750220531032432
0.31220000000000003,0.0017492553124560015
0.3123,0.0017236769604420542
0.3124,0.001698286997061365
0.3125,0.0016730854223139413
0.3126,0.0016480722361997943
0.31270000000000003,0.0016232474387188867
0.3128,0.0015986110298712728
0.3129,0.0015741630096569167
0.313,0.0015499033780758274
0.3131,0.0015258321351280133
0.31320000000000003,0.0015019492808134398
0.3133,0.0014782548151321593
0.3134,0.0014547487380841366
0.3135,0.001431431049669381
0.3136,0.0014083017498879003
0.31370000000000003,0.0013853608387396615
0.3138,0.001362608316224714
0.3139,0.0013400441823430249
0.314,0.0013176684370946026
0.3141,0.0012954810804794556
0.31420000000000003,0.0012734821124975506
0.3143,0.0012516715331489364
0.3144,0.0012300493424335815
0.3145,0.0012086155403514928
0.3146,0.0011873701269026786
0.31470000000000004,0.001166313102087108
0.3148,0.0011454444659048273
0.3149,0.0011247642183558055
0.315,0.0011042723594400507
0.3151,0.0010839688891575697
0.31520000000000004,0.0010638538075083339
0.3153,0.001043927114492386
0.3154,0.001024188810109698
0.3155,0.0010046388943602766
0.3156,0.0009852773672441289
0.31570000000000004,0.0009661042287612342
0.3158,0.0009471194789116129
0.3159,0.0009283231176952585
0.316,0.0009097151451121705
0.3161,0.0008912955611623563
0.31620000000000004,0.0008730643658457953
0.3163,0.0008550215591625079
0.3164,0.0008371671411124868
0.3165,0.0008195011116957328
0.3166,0.0008020234709122517
0.31670000000000004,0.0007847342187620246
0.3168,0.0007676333552450707
0.3169,0.0007507208803613835
0.317,0.0007339967941109629
0.3171,0.0007174610964938152
0.31720000000000004,0.0007011137875099221
0.3173,0.0006849548671593017
0.3174,0.0006689843354419479
0.3175,0.0006532021923578668
0.3176,0.0006376084379070464
0.31770000000000004,0.0006222030720894875
0.3178,0.0006069860949052007
0.3179,0.0005919575063541806
0.318,0.0005771173064364327
0.3181,0.000562465495151946
0.31820000000000004,0.0005480020725007209
0.3183,0.0005337270384827678
0.3184,0.0005196403930980812
0.3185,0.0005057421363466666
0.3186,0.0004920322682285136
0.31870000000000004,0.0004785107887436223
0.31880000000000003,0.00046517769789200286
0.3189,0.00045203299567364997
0.319,0.00043907668208856856
0.3191,0.00042630875713674916
0.31920000000000004,0.0004137292208181919
0.31930000000000003,0.000401338073132906
0.3194,0.0003891353140808867
0.3195,0.0003771209436621386
0.3196,0.00036529496187665277
0.31970000000000004,0.00035365736872442947
0.31980000000000003,0.00034220816420547716
0.3199,0.0003309473483197916
0.32,0.00031987492106737666
0.3201,0.0003089908824482245
0.32020000000000004,0.0002982952324623351
0.32030000000000003,0.00028778797110971636
0.3204,0.0002774690983903644
0.3205,0.00026733861430428284
0.3206,0.0002573965188514642
0.32070000000000004,0.0002476428120319088
0.32080000000000003,0.0002380774938456237
0.3209,0.00022870056429260532
0.321,0.00021951202337285698
0.3211,0.00021051187108637198
0.32120000000000004,0.00020170010743315053
0.32130000000000003,0.00019307673241319902
0.3214,0.0001846417460265143
0.3215,0.00017639514827309916
0.3216,0.00016833693915294782
0.32170000000000004,0.0001604671186660603
0.32180000000000003,0.00015278568681244243
0.3219,0.0001452926435920913
0.322,0.00013798798900500943
0.3221,0.00013087172305119166
0.32220000000000004,0.00012394384573063817
0.32230000000000003,0.00011720435704335388
0.3224,0.0001106532569893363
0.3225,0.00010429054556858775
0.3226,9.811622278110359e-05
0.32270000000000004,9.213028862688399e-05
0.32280000000000003,8.633274310593334e-05
0.3229,8.07235862182494e-05
0.323,7.530281796383412e-05
0.3231,7.007043834268356e-05
0.32320000000000004,6.502644735479792e-05
0.32330000000000003,6.017084500018087e-05
0.3234,5.550363127883055e-05
0.3235,5.102480619074853e-05
0.3236,4.673436973593157e-05
0.32370000000000004,4.263232191437989e-05
0.32380000000000003,3.871866272609645e-05
0.3239,3.499339217107973e-05
0.324,3.1456510249330985e-05
0.3241,2.8108016960847646e-05
0.3242,2.4947912305631024e-05
0.32430000000000003,2.197619628368008e-05
0.3244,1.9192868894996974e-05
0.3245,1.6597930139581487e-05
0.3246,1.4191380017431756e-05
0.3247,1.1973218528548744e-05
0.32480000000000003,9.943445672931752e-06
0.3249,8.102061450582886e-06
0.325,6.44906586150004e-06
0.3251,4.984458905683915e-06
0.3252,3.7082405831345146e-06
0.32530000000000003,2.620410893851474e-06
0.3254,1.7209698378358755e-06
0.3255,1.0099174150866386e-06
0.3256,4.872536256041239e-07
0.3257,1.5297846938833098e-07
0.32580000000000003,7.091946439241229e-09
0.3259,1e-142
0.326,0.0
0.3261,0.0
0.3262,0.0
0.32630000000000003,0.0
0.3264,0.0
0.3265,0.0
0.3266,0.0
0.3267,0.0
0.32680000000000003,0.0
0.3269,0.0
0.327,0.0
0.3271,0.0
0.3272,0.0
0.32730000000000004,0.0
0.3274,0.0
0.3275,0.0
0.3276,0.0
0.3277,0.0
0.32780000000000004,0.0
0.3279,0.0
0.328,0.0
0.3281,0.0
0.3282,0.0
0.32830000000000004,0.0
0.3284,0.0
0.3285,0.0
0.3286,0.0
0.3287,0.0
0.32880000000000004,0.0
0.3289,0.0
0.329,0.0
0.3291,0.0
0.3292,0.0
0.32930000000000004,0.0
0.3294,0.0
0.3295,0.0
0.3296,0.0
0.3297,0.0
0.32980000000000004,0.0
0.3299,0.0
0.33,0.0
0.3301,0.0
0.3302,0.0
0.33030000000000004,0.0
0.3304,0.0
0.3305,0.0
0.3306,0.0
0.3307,0.0
0.33080000000000004,0.0
0.3309,0.0
0.331,0.0
0.3311,0.0
0.3312,0.0
0.33130000000000004,0.0
0.33140000000000003,0.0
0.3315,0.0
0.3316,0.0
0.3317,0.0
0.33180000000000004,0.0
0.33190000000000003,0.0
0.332,0.0
0.3321,0.0
0.3322,0.0
0.33230000000000004,0.0
0.33240000000000003,0.0
0.3325,0.0
0.3326,0.0
0.3327,0.0
0.33280000000000004,0.0
0.33290000000000003,0.0
0.333,0.0
0.3331,0.0
0.3332,0.0
0.33330000000000004,0.0
0.33340000000000003,0.0
0.3335,0.0
0.3336,0.0
0.3337,0.0
0.33380000000000004,0.0
0.33390000000000003,0.0
0.334,0.0
0.3341,0.0
0.3342,0.0
0.33430000000000004,0.0
0.33440000000000003,0.0
0.3345,0.0
0.3346,0.0
0.3347,0.0
0.33480000000000004,0.0
0.33490000000000003,0.0
0.335,0.0
0.3351,0.0
0.3352,0.0
0.33530000000000004,0.0
0.33540000000000003,0.0
0.3355,0.0
0.3356,0.0
0.3357,0.0
0.33580000000000004,0.0
0.33590000000000003,0.0
0.336,0.0
0.3361,0.0
0.3362,0.0
0.33630000000000004,0.0
0.33640000000000003,0.0
0.3365,0.0
0.3366,0.0
0.3367,0.0
0.33680000000000004,0.0
0.33690000000000003,0.0
0.337,0.0
0.3371,0.0
0.3372,0.0
0.3373,0.0
0.33740000000000003,0.0
0.3375,0.0
0.3376,0.0
0.3377,0.0
0.3378,0.0
0.33790000000000003,0.0
0.338,0.0
0.3381,0.0
0.3382,0.0
0.3383,0.0
0.33840000000000003,0.0
0.3385,0.0
0.3386,0.0
0.3387,0.0
0.3388,0.0
0.33890000000000003,0.0
0.339,0.0
0.3391,0.0
0.3392,0.0
0.3393,0.0
0.33940000000000003,0.0
0.3395,0.0
0.3396,0.0
0.3397,0.0
0.3398,0.0
0.33990000000000004,0.0
0.34,0.0
0.3401,0.0
0.3402,0.0
0.3403,0.0
0.34040000000000004,0.0
0.3405,0.0
0.3406,0.0
0.3407,0.0
0.3408,0.0
0.34090000000000004,0.0
0.341,0.0
0.3411,0.0
0.3412,0.0
0.3413,0.0
0.34140000000000004,0.0
0.3415,0.0
0.3416,0.0
0.3417,0.0
0.3418,0.0
0.34190000000000004,0.0
0.342,0.0
0.3421,0.0
0.3422,0.0
0.3423,0.0
0.34240000000000004,0.0
0.3425,0.0
0.3426,0.0
0.3427,0.0
0.3428,0.0
0.34290000000000004,0.0
0.343,0.0
0.3431,0.0
0.3432,0.0
0.3433,0.0
0.34340000000000004,0.0
0.3435,0.0
0.3436,0.0
0.3437,0.0
0.3438,0.0
0.34390000000000004,0.0
0.34400000000000003,0.0
0.3441,0.0
0.3442,0.0
0.3443,0.0
0.34440000000000004,0.0
0.34450000000000003,0.0
0.3446,0.0
0.3447,0.0
0.3448,0.0
0.34490000000000004,0.0
0.34500000000000003,0.0
0.3451,0.0
0.3452,0.0
0.3453,0.0
0.34540000000000004,0.0
0.34550000000000003,0.0
0.3456,0.0
0.3457,0.0
0.3458,0.0
0.34590000000000004,0.0
0.34600000000000003,0.0
0.3461,0.0
0.3462,0.0
0.3463,0.0
0.34640000000000004,0.0
0.34650000000000003,0.0
0.3466,0.0
0.3467,0.0
0.3468,0.0
0.34690000000000004,0.0
0.34700000000000003,0.0
0.3471,0.0
0.3472,0.0
0.3473,0.0
0.34740000000000004,0.0
0.34750000000000003,0.0
0.3476,0.0
0.3477,0.0
0.3478,0.0
0.34790000000000004,0.0
0.34800000000000003,0.0
0.3481,0.0
0.3482,0.0
0.3483,0.0
0.34840000000000004,0.0
0.34850000000000003,0.0
0.3486,0.0
0.3487,0.0
0.3488,0.0
0.34890000000000004,0.0
0.34900000000000003,0.0
0.3491,0.0
0.3492,0.0
0.3493,0.0
0.34940000000000004,0.0
0.34950000000000003,0.0
0.3496,0.0
0.3497,0.0
0.3498,0.0
0.34990000000000004,0.0
0.35000000000000003,0.0
0.3501,0.0
0.3502,0.0
0.3503,0.0
0.3504,0.0
0.35050000000000003,0.0
0.3506,0.0
0.3507,0.0
0.3508,0.0
0.3509,0.0
0.35100000000000003,0.0
0.3511,0.0
0.3512,0.0
0.3513,0.0
0.3514,0.0
0.35150000000000003,0.0
0.3516,0.0
0.3517,0.0
0.3518,0.0
0.3519,0.0
0.35200000000000004,0.0
0.3521,0.0
0.3522,0.0
0.3523,0.0
0.3524,0.0
0.35250000000000004,0.0
0.3526,0.0
0.3527,0.0
0.3528,0.0
0.3529,0.0
0.35300000000000004,0.0
0.3531,0.0
0.3532,0.0
0.3533,0.0
0.3534,0.0
0.35350000000000004,0.0
0.3536,0.0
0.3537,0.0
0.3538,0.0
0.3539,0.0
0.35400000000000004,0.0
0.3541,0.0
0.3542,0.0
0.3543,0.0
0.3544,0.0
0.35450000000000004,0.0
0.3546,0.0
0.3547,0.0
0.3548,0.0
0.3549,0.0
0.35500000000000004,0.0
0.3551,0.0
0.3552,0.0
0.3553,0.0
0.3554,0.0
0.35550000000000004,0.0
0.3556,0.0
0.3557,0.0
0.3558,0.0
0.3559,0.0
0.35600000000000004,0.0
0.3561,0.0
0.3562,0.0
0.3563,0.0
0.3564,0.0
0.35650000000000004,0.0
0.35660000000000003,0.0
0.3567,0.0
0.3568,0.0
0.3569,0.0
0.35700000000000004,0.0
0.35710000000000003,0.0
0.3572,0.0
0.3573,0.0
0.3574,0.0
0.35750000000000004,0.0
0.35760000000000003,0.0
0.3577,0.0
0.3578,0.0
0.3579,0.0
0.35800000000000004,0.0
0.35810000000000003,0.0
0.3582,0.0
0.3583,0.0
0.3584,0.0
0.35850000000000004,0.0
0.35860000000000003,0.0
0.3587,0.0
0.3588,0.0
0.3589,0.0
0.35900000000000004,0.0
0.35910000000000003,0.0
0.3592,0.0
0.3593,0.0
0.3594,0.0
0.35950000000000004,0.0
0.35960000000000003,0.0
0.3597,0.0
0.3598,0.0
0.3599,0.0
0.36000000000000004,0.0
0.36010000000000003,0.0
0.3602,0.0
0.3603,0.0
0.3604,0.0
0.36050000000000004,0.0
0.36060000000000003,0.0
0.3607,0.0
0.3608,0.0
0.3609,0.0
0.36100000000000004,0.0
0.36110000000000003,0.0
0.3612,0.0
0.3613,0.0
0.3614,0.0
0.36150000000000004,0.0
0.36160000000000003,0.0
0.3617,0.0
0.3618,0.0
0.3619,0.0
0.36200000000000004,0.0
0.36210000000000003,0.0
0.3622,0.0
0.3623,0.0
0.3624,0.0
0.36250000000000004,0.0
0.36260000000000003,0.0
0.3627,0.0
0.3628,0.0
0.3629,0.0
0.36300000000000004,0.0
0.36310000000000003,0.0
0.3632,0.0
0.3633,0.0
0.3634,0.0
0.3635,0.0
0.36360000000000003,0.0
0.3637,0.0
0.3638,0.0
0.3639,0.0
0.364,0.0
0.36410000000000003,0.0
0.3642,0.0
0.3643,0.0
0.3644,0.0
0.3645,0.0
0.36460000000000004,0.0
0.3647,0.0
0.3648,0.0
0.3649,0.0
0.365,0.0
0.36510000000000004,0.0
0.3652,0.0
0.3653,0.0
0.3654,0.0
0.3655,0.0
0.36560000000000004,0.0
0.3657,0.0
0.3658,0.0
0.3659,0.0
0.366,0.0
0.36610000000000004,0.0
0.3662,0.0
0.3663,0.0
0.3664,0.0
0.3665,0.0
0.36660000000000004,0.0
0.3667,0.0
0.3668,0.0
0.3669,0.0
0.367,0.0
0.36710000000000004,0.0
0.3672,0.0
0.3673,0.0
0.3674,0.0
0.3675,0.0
0.36760000000000004,0.0
0.3677,0.0
0.3678,0.0
0.3679,0.0
0.368,0.0
0.36810000000000004,0.0
0.3682,0.0
0.3683,0.0
0.3684,0.0
0.3685,0.0
0.36860000000000004,0.0
0.3687,0.0
0.3688,0.0
0.3689,0.0
0.369,0.0
0.36910000000000004,0.0
0.36920000000000003,0.0
0.3693,0.0
0.3694,0.0
0.3695,0.0
0.36960000000000004,0.0
0.36970000000000003,0.0
0.3698,0.0
0.3699,0.0
0.37,0.0
0.37010000000000004,0.0
0.37020000000000003,0.0
0.3703,0.0
0.3704,0.0
0.3705,0.0
0.37060000000000004,0.0
0.37070000000000003,0.0
0.3708,0.0
0.3709,0.0
0.371,0.0
0.37110000000000004,0.0
0.37120000000000003,0.0
0.3713,0.0
0.3714,0.0
0.3715,0.0
0.37160000000000004,0.0
0.37170000000000003,0.0
0.3718,0.0
0.3719,0.0
0.372,0.0
0.37210000000000004,0.0
0.37220000000000003,0.0
0.3723,0.0
0.3724,0.0
0.3725,0.0
0.37260000000000004,0.0
0.37270000000000003,0.0
0.3728,0.0
0.3729,0.0
0.373,0.0
0.37310000000000004,0.0
0.37320000000000003,0.0
0.3733,0.0
0.3734,0.0
0.3735,0.0
0.37360000000000004,0.0
0.37370000000000003,0.0
0.3738,0.0
0.3739,0.0
0.374,0.0
0.37410000000000004,0.0
0.37420000000000003,0.0
0.3743,0.0
0.3744,0.0
0.3745,0.0
0.37460000000000004,0.0
0.37470000000000003,0.0
0.3748,0.0
0.3749,0.0
0.375,0.0
0.37510000000000004,0.0
0.37520000000000003,0.0
0.3753,0.0
0.3754,0.0
0.3755,0.0
0.37560000000000004,0.0
0.37570000000000003,0.0
0.3758,0.0
0.3759,0.0
0.376,0.0
0.37610000000000005,0.0
0.37620000000000003,0.0
0.3763,0.0
0.3764,0.0
0.3765,0.0
0.3766,0.0
0.37670000000000003,0.0
0.3768,0.0
0.3769,0.0
0.377,0.0
0.3771,0.0
0.37720000000000004,0.0
0.3773,0.0
0.3774,0.0
0.3775,0.0
0.3776,0.0
0.37770000000000004,0.0
0.3778,0.0
0.3779,0.0
0.378,0.0
0.3781,0.0
0.37820000000000004,0.0
0.3783,0.0
0.3784,0.0
0.3785,0.0
0.3786,0.0
0.37870000000000004,0.0
0.3788,0.0
0.3789,0.0
0.379,0.0
0.3791,0.0
0.37920000000000004,0.0
0.3793,0.0
0.3794,0.0
0.3795,0.0
0.3796,0.0
0.37970000000000004,0.0
0.3798,0.0
0.3799,0.0
0.38,0.0
0.3801,0.0
0.38020000000000004,0.0
0.3803,0.0
0.3804,0.0
0.3805,0.0
0.3806,0.0
0.38070000000000004,0.0
0.3808,0.0
0.3809,0.0
0.381,0.0
0.3811,0.0
0.38120000000000004,0.0
0.38130000000000003,0.0
0.3814,0.0
0.3815,0.0
0.3816,0.0
0.38170000000000004,0.0
0.38180000000000003,0.0
0.3819,0.0
0.382,0.0
0.3821,0.0
0.38220000000000004,0.0
0.38230000000000003,0.0
0.3824,0.0
0.3825,0.0
0.3826,0.0
0.38270000000000004,0.0
0.38280000000000003,0.0
0.3829,0.0
0.383,0.0
0.3831,0.0
0.38320000000000004,0.0
0.38330000000000003,0.0
0.3834,0.0
0.3835,0.0
0.3836,0.0
0.38370000000000004,0.0
0.38380000000000003,0.0
0.3839,0.0
0.384,0.0
0.3841,0.0
0.38420000000000004,0.0
0.38430000000000003,0.0
0.3844,0.0
0.3845,0.0
0.3846,0.0
0.38470000000000004,0.0
0.38480000000000003,0.0
0.3849,0.0
0.385,0.0
0.3851,0.0
0.38520000000000004,0.0
0.38530000000000003,0.0
0.3854,0.0
0.3855,0.0
0.3856,0.0
0.38570000000000004,0.0
0.38580000000000003,0.0
0.3859,0.0
0.386,0.0
0.3861,0.0
0.38620000000000004,0.0
0.38630000000000003,0.0
0.3864,0.0
0.3865,0.0
0.3866,0.0
0.38670000000000004,0.0
0.38680000000000003,0.0
0.3869,0.0
0.387,0.0
0.3871,0.0
0.38720000000000004,0.0
0.38730000000000003,0.0
0.3874,0.0
0.3875,0.0
0.3876,0.0
0.38770000000000004,0.0
0.38780000000000003,0.0
0.3879,0.0
0.388,0.0
0.3881,0.0
0.38820000000000005,0.0
0.38830000000000003,0.0
0.3884,0.0
0.3885,0.0
0.3886,0.0
0.38870000000000005,0.0
0.38880000000000003,0.0
0.3889,0.0
0.389,0.0
0.3891,0.0
0.38920000000000005,0.0
0.38930000000000003,0.0
0.3894,0.0
0.3895,0.0
0.3896,0.0
0.38970000000000005,0.0
0.38980000000000004,0.0
0.3899,0.0
0.39,0.0
0.3901,0.0
0.3902,0.0
0.39030000000000004,0.0
0.3904,0.0
0.3905,0.0
0.3906,0.0
0.3907,0.0
0.39080000000000004,0.0
0.3909,0.0
0.391,0.0
0.3911,0.0
0.3912,0.0
0.39130000000000004,0.0
0.3914,0.0
0.3915,0.0
0.3916,0.0
0.3917,0.0
0.39180000000000004,0.0
0.3919,0.0
0.392,0.0
0.3921,0.0
0.3922,0.0
0.39230000000000004,0.0
0.3924,0.0
0.3925,0.0
0.3926,0.0
0.3927,0.0
0.39280000000000004,0.0
0.3929,0.0
0.393,0.0
0.3931,0.0
0.3932,0.0
0.39330000000000004,0.0
0.3934,0.0
0.3935,0.0
0.3936,0.0
0.3937,0.0
0.39380000000000004,0.0
0.39390000000000003,0.0
0.394,0.0
0.3941,0.0
0.3942,0.0
0.39430000000000004,0.0
0.39440000000000003,0.0
0.3945,0.0
0.3946,0.0
0.3947,0.0
0.39480000000000004,0.0
0.39490000000000003,0.0
0.395,0.0
0.3951,0.0
0.3952,0.0
0.39530000000000004,0.0
0.39540000000000003,0.0
0.3955,0.0
0.3956,0.0
0.3957,0.0
0.39580000000000004,0.0
0.39590000000000003,0.0
0.396,0.0
0.3961,0.0
0.3962,0.0
0.39630000000000004,0.0
0.39640000000000003,0.0
0.3965,0.0
0.3966,0.0
0.3967,0.0
0.39680000000000004,0.0
0.39690000000000003,0.0
0.397,0.0
0.3971,0.0
0.3972,0.0
0.39730000000000004,0.0
0.39740000000000003,0.0
0.3975,0.0
0.3976,0.0
0.3977,0.0
0.39780000000000004,0.0
0.39790000000000003,0.0
0.398,0.0
0.3981,0.0
0.3982,0.0
0.39830000000000004,0.0
0.39840000000000003,0.0
0.3985,0.0
0.3986,0.0
0.3987,0.0
0.39880000000000004,0.0
0.39890000000000003,0.0
0.399,0.0
0.3991,0.0
0.3992,0.0
0.39930000000000004,0.0
0.39940000000000003,0.0
0.3995,0.0
0.3996,0.0
0.3997,0.0
0.39980000000000004,0.0
0.39990000000000003,0.0
0.4,0.0
0.4001,0.0
0.4002,0.0
0.40030000000000004,0.0
0.40040000000000003,0.0
0.4005,0.0
0.4006,0.0
0.4007,0.0
0.40080000000000005,0.0
0.40090000000000003,0.0
0.401,0.0
0.4011,0.0
0.4012,0.0
0.40130000000000005,0.0
0.40140000000000003,0.0
0.4015,0.0
0.4016,0.0
0.4017,0.0
0.40180000000000005,0.0
0.40190000000000003,0.0
0.402,0.0
0.4021,0.0
0.4022,0.0
0.40230000000000005,0.0
0.40240000000000004,0.0
0.4025,0.0
0.4026,0.0
0.4027,0.0
0.40280000000000005,0.0
0.40290000000000004,0.0
0.403,0.0
0.4031,0.0
0.4032,0.0
0.4033,0.0
0.40340000000000004,0.0
0.4035,0.0
0.4036,0.0
0.4037,0.0
0.4038,0.0
0.40390000000000004,0.0
0.404,0.0
0.4041,0.0
0.4042,0.0
0.4043,0.0
0.40440000000000004,0.0
0.4045,0.0
0.4046,0.0
0.4047,0.0
0.4048,0.0
0.40490000000000004,0.0
0.405,0.0
0.4051,0.0
0.4052,0.0
0.4053,0.0
0.40540000000000004,0.0
0.4055,0.0
0.4056,0.0
0.4057,0.0
0.4058,0.0
0.40590000000000004,0.0
0.406,0.0
0.4061,0.0
0.4062,0.0
0.4063,0.0
0.40640000000000004,0.0
0.40650000000000003,0.0
0.4066,0.0
0.4067,0.0
0.4068,0.0
0.40690000000000004,0.0
0.40700000000000003,0.0
0.4071,0.0
0.4072,0.0
0.4073,0.0
0.40740000000000004,0.0
0.40750000000000003,0.0
0.4076,0.0
0.4077,0.0
0.4078,0.0
0.40790000000000004,0.0
0.40800000000000003,0.0
0.4081,0.0
0.4082,0.0
0.4083,0.0
0.40840000000000004,0.0
0.40850000000000003,0.0
0.4086,0.0
0.4087,0.0
0.4088,0.0
0.40890000000000004,0.0
0.40900000000000003,0.0
0.4091,0.0
0.4092,0.0
0.4093,0.0
0.40940000000000004,0.0
0.40950000000000003,0.0
0.4096,0.0
0.4097,0.0
0.4098,0.0
0.40990000000000004,0.0
0.41000000000000003,0.0
0.4101,0.0
0.4102,0.0
0.4103,0.0
0.41040000000000004,0.0
0.41050000000000003,0.0
0.4106,0.0
0.4107,0.0
0.4108,0.0
0.41090000000000004,0.0
0.41100000000000003,0.0
0.4111,0.0
0.4112,0.0
0.4113,0.0
0.41140000000000004,0.0
0.41150000000000003,0.0
0.4116,0.0
0.4117,0.0
0.4118,0.0
0.41190000000000004,0.0
0.41200000000000003,0.0
0.4121,0.0
0.4122,0.0
0.4123,0.0
0.41240000000000004,0.0
0.41250000000000003,0.0
0.4126,0.0
0.4127,0.0
0.4128,0.0
0.41290000000000004,0.0
0.41300000000000003,0.0
0.4131,0.0
0.4132,0.0
0.4133,0.0
0.41340000000000005,0.0
0.41350000000000003,0.0
0.4136,0.0
0.4137,0.0
0.4138,0.0
0.41390000000000005,0.0
0.41400000000000003,0.0
0.4141,0.0
0.4142,0.0
0.4143,0.0
0.41440000000000005,0.0
0.41450000000000004,0.0
0.4146,0.0
0.4147,0.0
0.4148,0.0
0.41490000000000005,0.0
0.41500000000000004,0.0
0.4151,0.0
0.4152,0.0
0.4153,0.0
0.41540000000000005,0.0
0.41550000000000004,0.0
0.4156,0.0
0.4157,0.0
0.4158,0.0
0.41590000000000005,0.0
0.41600000000000004,0.0
0.4161,0.0
0.4162,0.0
0.4163,0.0
0.4164,0.0
0.41650000000000004,0.0
0.4166,0.0
0.4167,0.0
0.4168,0.0
0.4169,0.0
0.41700000000000004,0.0
0.4171,0.0
0.4172,0.0
0.4173,0.0
0.4174,0.0
0.41750000000000004,0.0
0.4176,0.0
0.4177,0.0
0.4178,0.0
0.4179,0.0
0.41800000000000004,0.0
0.4181,0.0
0.4182,0.0
0.4183,0.0
0.4184,0.0
0.41850000000000004,0.0
0.4186,0.0
0.4187,0.0
0.4188,0.0
0.4189,0.0
0.41900000000000004,0.0
0.41910000000000003,0.0
0.4192,0.0
0.4193,0.0
0.4194,0.0
0.41950000000000004,0.0
0.41960000000000003,0.0
0.4197,0.0
0.4198,0.0
0.4199,0.0
0.42000000000000004,0.0
0.42010000000000003,0.0
0.4202,0.0
0.4203,0.0
0.4204,0.0
0.42050000000000004,0.0
0.42060000000000003,0.0
0.4207,0.0
0.4208,0.0
0.4209,0.0
0.42100000000000004,0.0
0.42110000000000003,0.0
0.4212,0.0
0.4213,0.0
0.4214,0.0
0.42150000000000004,0.0
0.42160000000000003,0.0
0.4217,0.0
0.4218,0.0
0.4219,0.0
0.42200000000000004,0.0
0.42210000000000003,0.0
0.4222,0.0
0.4223,0.0
0.4224,0.0
0.42250000000000004,0.0
0.42260000000000003,0.0
0.4227,0.0
0.4228,0.0
0.4229,0.0
0.42300000000000004,0.0
0.42310000000000003,0.0
0.4232,0.0
0.4233,0.0
0.4234,0.0
0.42350000000000004,0.0
0.42360000000000003,0.0
0.4237,0.0
0.4238,0.0
0.4239,0.0
0.42400000000000004,0.0
0.42410000000000003,0.0
0.4242,0.0
0.4243,0.0
0.4244,0.0
0.42450000000000004,0.0
0.42460000000000003,0.0
0.4247,0.0
0.4248,0.0
0.4249,0.0
0.42500000000000004,0.0
0.42510000000000003,0.0
0.4252,0.0
0.4253,0.0
0.4254,0.0
0.42550000000000004,0.0
0.42560000000000003,0.0
0.4257,0.0
0.4258,0.0
0.4259,0.0
0.42600000000000005,0.0
0.42610000000000003,0.0
0.4262,0.0
0.4263,0.0
0.4264,0.0
0.42650000000000005,0.0
0.42660000000000003,0.0
0.4267,0.0
0.4268,0.0
0.4269,0.0
0.42700000000000005,0.0
0.42710000000000004,0.0
0.4272,0.0
0.4273,0.0
0.4274,0.0
0.42750000000000005,0.0
0.42760000000000004,0.0
0.4277,0.0
0.4278,0.0
0.4279,0.0
0.42800000000000005,0.0
0.42810000000000004,0.0
0.4282,0.0
0.4283,0.0
0.4284,0.0
0.42850000000000005,0.0
0.42860000000000004,0.0
0.4287,0.0
0.4288,0.0
0.4289,0.0
0.42900000000000005,0.0
0.42910000000000004,0.0
0.4292,0.0
0.4293,0.0
0.4294,0.0
0.4295,0.0
0.42960000000000004,0.0
0.4297,0.0
0.4298,0.0
0.4299,0.0
0.43,0.0
0.43010000000000004,0.0
0.4302,0.0
0.4303,0.0
0.4304,0.0
0.4305,0.0
0.43060000000000004,0.0
0.4307,0.0
0.4308,0.0
0.4309,0.0
0.431,0.0
0.43110000000000004,0.0
0.4312,0.0
0.4313,0.0
0.4314,0.0
0.4315,0.0
0.43160000000000004,0.0
0.43170000000000003,0.0
0.4318,0.0
0.4319,0.0
0.432,0.0
0.43210000000000004,0.0
0.43220000000000003,0.0
0.4323,0.0
0.4324,0.0
0.4325,0.0
0.43260000000000004,0.0
0.43270000000000003,0.0
0.4328,0.0
0.4329,0.0
0.433,0.0
0.43310000000000004,0.0
0.43320000000000003,0.0
0.4333,0.0
0.4334,0.0
0.4335,0.0
0.43360000000000004,0.0
0.43370000000000003,0.0
0.4338,0.0
0.4339,0.0
0.434,0.0
0.43410000000000004,0.0
0.43420000000000003,0.0
0.4343,0.0
0.4344,0.0
0.4345,0.0
0.43460000000000004,0.0
0.43470000000000003,0.0
0.4348,0.0
0.4349,0.0
0.435,0.0
0.43510000000000004,0.0
0.43520000000000003,0.0
0.4353,0.0
0.4354,0.0
0.4355,0.0
0.43560000000000004,0.0
0.43570000000000003,0.0
0.4358,0.0
0.4359,0.0
0.436,0.0
0.43610000000000004,0.0
0.43620000000000003,0.0
0.4363,0.0
0.4364,0.0
0.4365,0.0
0.43660000000000004,0.0
0.43670000000000003,0.0
0.4368,0.0
0.4369,0.0
0.437,0.0
0.43710000000000004,0.0
0.43720000000000003,0.0
0.4373,0.0
0.4374,0.0
0.4375,0.0
0.43760000000000004,0.0
0.43770000000000003,0.0
0.4378,0.0
0.4379,0.0
0.438,0.0
0.43810000000000004,0.0
0.43820000000000003,0.0
0.4383,0.0
0.4384,0.0
0.4385,0.0
0.43860000000000005,0.0
0.43870000000000003,0.0
0.4388,0.0
0.4389,0.0
0.439,0.0
0.43910000000000005,0.0
0.43920000000000003,0.0
0.4393,0.0
0.4394,0.0
0.4395,0.0
0.43960000000000005,0.0
0.43970000000000004,0.0
0.4398,0.0
0.4399,0.0
0.44,0.0
0.44010000000000005,0.0
0.44020000000000004,0.0
0.4403,0.0
0.4404,0.0
0.4405,0.0
0.44060000000000005,0.0
0.44070000000000004,0.0
0.4408,0.0
0.4409,0.0
0.441,0.0
0.44110000000000005,0.0
0.44120000000000004,0.0
0.4413,0.0
0.4414,0.0
0.4415,0.0
0.44160000000000005,0.0
0.44170000000000004,0.0
0.4418,0.0
0.4419,0.0
0.442,0.0
0.44210000000000005,0.0
0.44220000000000004,0.0
0.4423,0.0
0.4424,0.0
0.4425,0.0
0.44260000000000005,0.0
0.44270000000000004,0.0
0.4428,0.0
0.4429,0.0
0.443,0.0
0.4431,0.0
0.44320000000000004,0.0
0.4433,0.0
0.4434,0.0
0.4435,0.0
0.4436,0.0
0.44370000000000004,0.0
0.44380000000000003,0.0
0.4439,0.0
0.444,0.0
0.4441,0.0
0.44420000000000004,0.0
0.44430000000000003,0.0
0.4444,0.0
0.4445,0.0
0.4446,0.0
0.44470000000000004,0.0
0.44480000000000003,0.0
0.4449,0.0
0.445,0.0
0.4451,0.0
0.44520000000000004,0.0
0.44530000000000003,0.0
0.4454,0.0
0.4455,0.0
0.4456,0.0
0.44570000000000004,0.0
0.44580000000000003,0.0
0.4459,0.0
0.446,0.0
0.4461,0.0
0.44620000000000004,0.0
0.44630000000000003,0.0
0.4464,0.0
0.4465,0.0
0.4466,0.0
0.44670000000000004,0.0
0.44680000000000003,0.0
0.4469,0.0
0.447,0.0
0.4471,0.0
0.44720000000000004,0.0
0.44730000000000003,0.0
0.4474,0.0
0.4475,0.0
0.4476,0.0
0.44770000000000004,0.0
0.44780000000000003,0.0
0.4479,0.0
0.448,0.0
0.4481,0.0
0.44820000000000004,0.0
0.44830000000000003,0.0
0.4484,0.0
0.4485,0.0
0.4486,0.0
0.44870000000000004,0.0
0.44880000000000003,0.0
0.4489,0.0
0.449,0.0
0.4491,0.0
0.44920000000000004,0.0
0.44930000000000003,0.0
0.4494,0.0
0.4495,0.0
0.4496,0.0
0.44970000000000004,0.0
0.44980000000000003,0.0
0.4499,0.0
0.45,0.0
0.4501,0.0
0.45020000000000004,0.0
0.45030000000000003,0.0
0.4504,0.0
0.4505,0.0
0.4506,0.0
0.45070000000000005,0.0
0.45080000000000003,0.0
0.4509,0.0
0.451,0.0
0.4511,0.0
0.45120000000000005,0.0
0.45130000000000003,0.0
0.4514,0.0
0.4515,0.0
0.4516,0.0
0.45170000000000005,0.0
0.45180000000000003,0.0
0.4519,0.0
0.452,0.0
0.4521,0.0
0.45220000000000005,0.0
0.45230000000000004,0.0
0.4524,0.0
0.4525,0.0
0.4526,0.0
0.45270000000000005,0.0
0.45280000000000004,0.0
0.4529,0.0
0.453,0.0
0.4531,0.0
0.45320000000000005,0.0
0.45330000000000004,0.0
0.4534,0.0
0.4535,0.0
0.4536,0.0
0.45370000000000005,0.0
0.45380000000000004,0.0
0.4539,0.0
0.454,0.0
0.4541,0.0
0.45420000000000005,0.0
0.45430000000000004,0.0
0.4544,0.0
0.4545,0.0
0.4546,0.0
0.45470000000000005,0.0
0.45480000000000004,0.0
0.4549,0.0
0.455,0.0
0.4551,0.0
0.45520000000000005,0.0
0.45530000000000004,0.0
0.4554,0.0
0.4555,0.0
0.4556,0.0
0.45570000000000005,0.0
0.45580000000000004,0.0
0.4559,0.0
0.456,0.0
0.4561,0.0
0.4562,0.0
0.45630000000000004,0.0
0.45640000000000003,0.0
0.4565,0.0
0.4566,0.0
0.4567,0.0
0.45680000000000004,0.0
0.45690000000000003,0.0
0.457,0.0
0.4571,0.0
0.4572,0.0
0.45730000000000004,0.0
0.45740000000000003,0.0
0.4575,0.0
0.4576,0.0
0.4577,0.0
0.45780000000000004,0.0
0.45790000000000003,0.0
0.458,0.0
0.4581,0.0
0.4582,0.0
0.45830000000000004,0.0
0.45840000000000003,0.0
0.4585,0.0
0.4586,0.0
0.4587,0.0
0.45880000000000004,0.0
0.45890000000000003,0.0
0.459,0.0
0.4591,0.0
0.4592,0.0
0.45930000000000004,0.0
0.45940000000000003,0.0
0.4595,0.0
0.4596,0.0
0.4597,0.0
0.45980000000000004,0.0
0.45990000000000003,0.0
0.46,0.0
0.4601,0.0
0.4602,0.0
0.46030000000000004,0.0
0.46040000000000003,0.0
0.4605,0.0
0.4606,0.0
0.4607,0.0
0.46080000000000004,0.0
0.46090000000000003,0.0
0.461,0.0
0.4611,0.0
0.4612,0.0
0.46130000000000004,0.0
0.46140000000000003,0.0
0.4615,0.0
0.4616,0.0
0.4617,0.0
0.46180000000000004,0.0
0.46190000000000003,0.0
0.462,0.0
0.4621,0.0
0.4622,0.0
0.46230000000000004,0.0
0.46240000000000003,0.0
0.4625,0.0
0.4626,0.0
0.4627,0.0
0.46280000000000004,0.0
0.46290000000000003,0.0
0.463,0.0
0.4631,0.0
0.4632,0.0
0.46330000000000005,0.0
0.46340000000000003,0.0
0.4635,0.0
0.4636,0.0
0.4637,0.0
0.46380000000000005,0.0
0.46390000000000003,0.0
0.464,0.0
0.4641,0.0
0.4642,0.0
0.46430000000000005,0.0
0.46440000000000003,0.0
0.4645,0.0
0.4646,0.0
0.4647,0.0
0.46480000000000005,0.0
0.46490000000000004,0.0
0.465,0.0
0.4651,0.0
0.4652,0.0
0.46530000000000005,0.0
0.46540000000000004,0.0
0.4655,0.0
0.4656,0.0
0.4657,0.0
0.46580000000000005,0.0
0.46590000000000004,0.0
0.466,0.0
0.4661,0.0
0.4662,0.0
0.46630000000000005,0.0
0.46640000000000004,0.0
0.4665,0.0
0.4666,0.0
0.4667,0.0
0.46680000000000005,0.0
0.46690000000000004,0.0
0.467,0.0
0.4671,0.0
0.4672,0.0
0.46730000000000005,0.0
0.46740000000000004,0.0
0.4675,0.0
0.4676,0.0
0.4677,0.0
0.46780000000000005,0.0
0.46790000000000004,0.0
0.468,0.0
0.4681,0.0
0.4682,0.0
0.46830000000000005,0.0
0.46840000000000004,0.0
0.4685,0.0
0.4686,0.0
0.4687,0.0
0.46880000000000005,0.0
0.46890000000000004,0.0
0.46900000000000003,0.0
0.4691,0.0
0.4692,0.0
0.4693,0.0
0.46940000000000004,0.0
0.46950000000000003,0.0
0.4696,0.0
0.4697,0.0
0.4698,0.0
0.46990000000000004,0.0
0.47000000000000003,0.0
0.4701,0.0
0.4702,0.0
0.4703,0.0
0.47040000000000004,0.0
0.47050000000000003,0.0
0.4706,0.0
0.4707,0.0
0.4708,0.0
0.47090000000000004,0.0
0.47100000000000003,0.0
0.4711,0.0
0.4712,0.0
0.4713,0.0
0.47140000000000004,0.0
0.47150000000000003,0.0
0.4716,0.0
0.4717,0.0
0.4718,0.0
0.47190000000000004,0.0
0.47200000000000003,0.0
0.4721,0.0
0.4722,0.0
0.4723,0.0
0.47240000000000004,0.0
0.47250000000000003,0.0
0.4726,0.0
0.4727,0.0
0.4728,0.0
0.47290000000000004,0.0
0.47300000000000003,0.0
0.4731,0.0
0.4732,0.0
0.4733,0.0
0.47340000000000004,0.0
0.47350000000000003,0.0
0.4736,0.0
0.4737,0.0
0.4738,0.0
0.47390000000000004,0.0
0.47400000000000003,0.0
0.4741,0.0
0.4742,0.0
0.4743,0.0
0.47440000000000004,0.0
0.47450000000000003,0.0
0.4746,0.0
0.4747,0.0
0.4748,0.0
0.47490000000000004,0.0
0.47500000000000003,0.0
0.4751,0.0
0.4752,0.0
0.4753,0.0
0.47540000000000004,0.0
0.47550000000000003,0.0
0.4756,0.0
0.4757,0.0
0.4758,0.0
0.47590000000000005,0.0
0.47600000000000003,0.0
0.4761,0.0
0.4762,0.0
0.4763,0.0
0.47640000000000005,0.0
0.47650000000000003,0.0
0.4766,0.0
0.4767,0.0
0.4768,0.0
0.47690000000000005,0.0
0.47700000000000004,0.0
0.4771,0.0
0.4772,0.0
0.4773,0.0
0.47740000000000005,0.0
0.47750000000000004,0.0
0.4776,0.0
0.4777,0.0
0.4778,0.0
0.47790000000000005,0.0
0.47800000000000004,0.0
0.4781,0.0
0.4782,0.0
0.4783,0.0
0.47840000000000005,0.0
0.47850000000000004,0.0
0.4786,0.0
0.4787,0.0
0.4788,0.0
0.47890000000000005,0.0
0.47900000000000004,0.0
0.4791,0.0
0.4792,0.0
0.4793,0.0
0.47940000000000005,0.0
0.47950000000000004,0.0
0.4796,0.0
0.4797,0.0
0.4798,0.0
0.47990000000000005,0.0
0.48000000000000004,0.0
0.4801,0.0
0.4802,0.0
0.4803,0.0
0.48040000000000005,0.0
0.48050000000000004,0.0
0.4806,0.0
0.4807,0.0
0.4808,0.0
0.48090000000000005,0.0
0.48100000000000004,0.0
0.4811,0.0
0.4812,0.0
0.4813,0.0
0.48140000000000005,0.0
0.48150000000000004,0.0
0.48160000000000003,0.0
0.4817,0.0
0.4818,0.0
0.48190000000000005,0.0
0.48200000000000004,0.0
0.48210000000000003,0.0
0.4822,0.0
0.4823,0.0
0.4824,0.0
0.48250000000000004,0.0
0.48260000000000003,0.0
0.4827,0.0
0.4828,0.0
0.4829,0.0
0.48300000000000004,0.0
0.48310000000000003,0.0
0.4832,0.0
0.4833,0.0
0.4834,0.0
0.48350000000000004,0.0
0.48360000000000003,0.0
0.4837,0.0
0.4838,0.0
0.4839,0.0
0.48400000000000004,0.0
0.48410000000000003,0.0
0.4842,0.0
0.4843,0.0
0.4844,0.0
0.48450000000000004,0.0
0.48460000000000003,0.0
0.4847,0.0
0.4848,0.0
0.4849,0.0
0.48500000000000004,0.0
0.48510000000000003,0.0
0.4852,0.0
0.4853,0.0
0.4854,0.0
0.48550000000000004,0.0
0.48560000000000003,0.0
0.4857,0.0
0.4858,0.0
0.4859,0.0
0.48600000000000004,0.0
0.48610000000000003,0.0
0.4862,0.0
0.4863,0.0
0.4864,0.0
0.48650000000000004,0.0
0.48660000000000003,0.0
0.4867,0.0
0.4868,0.0
0.4869,0.0
0.48700000000000004,0.0
0.48710000000000003,0.0
0.4872,0.0
0.4873,0.0
0.4874,0.0
0.48750000000000004,0.0
0.48760000000000003,0.0
0.4877,0.0
0.4878,0.0
0.4879,0.0
0.48800000000000004,0.0
0.48810000000000003,0.0
0.4882,0.0
0.4883,0.0
0.4884,0.0
0.48850000000000005,0.0
0.48860000000000003,0.0
0.4887,0.0
0.4888,0.0
0.4889,0.0
0.48900000000000005,0.0
0.48910000000000003,0.0
0.4892,0.0
0.4893,0.0
0.4894,0.0
0.48950000000000005,0.0
0.48960000000000004,0.0
0.4897,0.0
0.4898,0.0
0.4899,0.0
0.49000000000000005,0.0
0.49010000000000004,0.0
0.4902,0.0
0.4903,0.0
0.4904,0.0
0.49050000000000005,0.0
0.49060000000000004,0.0
0.4907,0.0
0.4908,0.0
0.4909,0.0
0.49100000000000005,0.0
0.49110000000000004,0.0
0.4912,0.0
0.4913,0.0
0.4914,0.0
0.49150000000000005,0.0
0.49160000000000004,0.0
0.4917,0.0
0.4918,0.0
0.4919,0.0
0.49200000000000005,0.0
0.49210000000000004,0.0
0.4922,0.0
0.4923,0.0
0.4924,0.0
0.49250000000000005,0.0
0.49260000000000004,0.0
0.4927,0.0
0.4928,0.0
0.4929,0.0
0.49300000000000005,0.0
0.49310000000000004,0.0
0.4932,0.0
0.4933,0.0
0.4934,0.0
0.49350000000000005,0.0
0.49360000000000004,0.0
0.4937,0.0
0.4938,0.0
0.4939,0.0
0.49400000000000005,0.0
0.49410000000000004,0.0
0.49420000000000003,0.0
0.4943,0.0
0.4944,0.0
0.49450000000000005,0.0
0.49460000000000004,0.0
0.49470000000000003,0.0
0.4948,0.0
0.4949,0.0
0.49500000000000005,0.0
0.49510000000000004,0.0
0.49520000000000003,0.0
0.4953,0.0
0.4954,0.0
0.4955,0.0
0.49560000000000004,0.0
0.49570000000000003,0.0
0.4958,0.0
0.4959,0.0
0.496,0.0
0.49610000000000004,0.0
0.49620000000000003,0.0
0.4963,0.0
0.4964,0.0
0.4965,0.0
0.49660000000000004,0.0
0.49670000000000003,0.0
0.4968,0.0
0.4969,0.0
0.497,0.0
0.49710000000000004,0.0
0.49720000000000003,0.0
0.4973,0.0
0.4974,0.0
0.4975,0.0
0.49760000000000004,0.0
0.49770000000000003,0.0
0.4978,0.0
0.4979,0.0
0.498,0.0
0.49810000000000004,0.0
0.49820000000000003,0.0
0.4983,0.0
0.4984,0.0
0.4985,0.0
0.49860000000000004,0.0
0.49870000000000003,0.0
0.4988,0.0
0.4989,0.0
0.499,0.0
0.49910000000000004,0.0
0.49920000000000003,0.0
0.4993,0.0
0.4994,0.0
0.4995,0.0
0.49960000000000004,0.0
0.49970000000000003,0.0
0.4998,0.0
0.4999,0.0
0.5,0.0
0.5001,0.0
0.5002,0.0
0.5003000000000001,0.0
0.5004000000000001,0.0
0.5005000000000001,0.0
0.5006,0.0
0.5007,0.0
0.5008,0.0
0.5009,0.0
0.501,0.0
0.5011,0.0
0.5012,0.0
0.5013000000000001,0.0
0.5014000000000001,0.0
0.5015000000000001,0.0
0.5016,0.0
0.5017,0.0
0.5018,0.0
0.5019,0.0
0.502,0.0
0.5021,0.0
0.5022,0.0
0.5023,0.0
0.5024000000000001,0.0
0.5025000000000001,0.0
0.5026,0.0
0.5027,0.0
0.5028,0.0
0.5029,0.0
0.503,0.0
0.5031,0.0
0.5032,0.0
0.5033,0.0
0.5034000000000001,0.0
0.5035000000000001,0.0
0.5036,0.0
0.5037,0.0
0.5038,0.0
0.5039,0.0
0.504,0.0
0.5041,0.0
0.5042,0.0
0.5043,0.0
0.5044000000000001,0.0
0.5045000000000001,0.0
0.5046,0.0
0.5047,0.0
0.5048,0.0
0.5049,0.0
0.505,0.0
0.5051,0.0
0.5052,0.0
0.5053,0.0
0.5054000000000001,0.0
0.5055000000000001,0.0
0.5056,0.0
0.5057,0.0
0.5058,0.0
0.5059,0.0
0.506,0.0
0.5061,0.0
0.5062,0.0
0.5063,0.0
0.5064000000000001,0.0
0.5065000000000001,0.0
0.5066,0.0
0.5067,0.0
0.5068,0.0
0.5069,0.0
0.507,0.0
0.5071,0.0
0.5072,0.0
0.5073,0.0
0.5074000000000001,0.0
0.5075000000000001,0.0
0.5076,0.0
0.5077,0.0
0.5078,0.0
0.5079,0.0
0.508,0.0
0.5081,0.0
0.5082,0.0
0.5083,0.0
0.5084000000000001,0.0
0.5085000000000001,0.0
0.5086,0.0
0.5087,0.0
0.5088,0.0
0.5089,0.0
0.509,0.0
0.5091,0.0
0.5092,0.0
0.5093,0.0
0.5094000000000001,0.0
0.5095000000000001,0.0
0.5096,0.0
0.5097,0.0
0.5098,0.0
0.5099,0.0
0.51,0.0
0.5101,0.0
0.5102,0.0
0.5103,0.0
0.5104000000000001,0.0
0.5105000000000001,0.0
0.5106,0.0
0.5107,0.0
0.5108,0.0
0.5109,0.0
0.511,0.0
0.5111,0.0
0.5112,0.0
0.5113,0.0
0.5114000000000001,0.0
0.5115000000000001,0.0
0.5116,0.0
0.5117,0.0
0.5118,0.0
0.5119,0.0
0.512,0.0
0.5121,0.0
0.5122,0.0
0.5123,0.0
0.5124000000000001,0.0
0.5125000000000001,0.0
0.5126000000000001,0.0
0.5127,0.0
0.5128,0.0
0.5129,0.0
0.513,0.0
0.5131,0.0
0.5132,0.0
0.5133,0.0
0.5134000000000001,0.0
0.5135000000000001,0.0
0.5136000000000001,0.0
0.5137,0.0
0.5138,0.0
0.5139,0.0
0.514,0.0
0.5141,0.0
0.5142,0.0
0.5143,0.0
0.5144000000000001,0.0
0.5145000000000001,0.0
0.5146000000000001,0.0
0.5147,0.0
0.5148,0.0
0.5149,0.0
0.515,0.0
0.5151,0.0
0.5152,0.0
0.5153,0.0
0.5154,0.0
0.5155000000000001,0.0
0.5156000000000001,0.0
0.5157,0.0
0.5158,0.0
0.5159,0.0
0.516,0.0
0.5161,0.0
0.5162,0.0
0.5163,0.0
0.5164,0.0
0.5165000000000001,0.0
0.5166000000000001,0.0
0.5167,0.0
0.5168,0.0
0.5169,0.0
0.517,0.0
0.5171,0.0
0.5172,0.0
0.5173,0.0
0.5174,0.0
0.5175000000000001,0.0
0.5176000000000001,0.0
0.5177,0.0
0.5178,0.0
0.5179,0.0
0.518,0.0
0.5181,0.0
0.5182,0.0
0.5183,0.0
0.5184,0.0
0.5185000000000001,0.0
0.5186000000000001,0.0
0.5187,0.0
0.5188,0.0
0.5189,0.0
0.519,0.0
0.5191,0.0
0.5192,0.0
0.5193,0.0
0.5194,0.0
0.5195000000000001,0.0
0.5196000000000001,0.0
0.5197,0.0
0.5198,0.0
0.5199,0.0
0.52,0.0
0.5201,0.0
0.5202,0.0
0.5203,0.0
0.5204,0.0
0.5205000000000001,0.0
0.5206000000000001,0.0
0.5207,0.0
0.5208,0.0
0.5209,0.0
0.521,0.0
0.5211,0.0
0.5212,0.0
0.5213,0.0
0.5214,0.0
0.5215000000000001,0.0
0.5216000000000001,0.0
0.5217,0.0
0.5218,0.0
0.5219,0.0
0.522,0.0
0.5221,0.0
0.5222,0.0
0.5223,0.0
0.5224,0.0
0.5225000000000001,0.0
0.5226000000000001,0.0
0.5227,0.0
0.5228,0.0
0.5229,0.0
0.523,0.0
0.5231,0.0
0.5232,0.0
0.5233,0.0
0.5234,0.0
0.5235000000000001,0.0
0.5236000000000001,0.0
0.5237,0.0
0.5238,0.0
0.5239,0.0
0.524,0.0
0.5241,0.0
0.5242,0.0
0.5243,0.0
0.5244,0.0
0.5245000000000001,0.0
0.5246000000000001,0.0
0.5247,0.0
0.5248,0.0
0.5249,0.0
0.525,0.0
0.5251,0.0
0.5252,0.0
0.5253,0.0
0.5254,0.0
0.5255000000000001,0.0
0.5256000000000001,0.0
0.5257000000000001,0.0
0.5258,0.0
0.5259,0.0
0.526,0.0
0.5261,0.0
0.5262,0.0
0.5263,0.0
0.5264,0.0
0.5265000000000001,0.0
0.5266000000000001,0.0
0.5267000000000001,0.0
0.5268,0.0
0.5269,0.0
0.527,0.0
0.5271,0.0
0.5272,0.0
0.5273,0.0
0.5274,0.0
0.5275000000000001,0.0
0.5276000000000001,0.0
0.5277000000000001,0.0
0.5278,0.0
0.5279,0.0
0.528,0.0
0.5281,0.0
0.5282,0.0
0.5283,0.0
0.5284,0.0
0.5285000000000001,0.0
0.5286000000000001,0.0
0.5287000000000001,0.0
0.5288,0.0
0.5289,0.0
0.529,0.0
0.5291,0.0
0.5292,0.0
0.5293,0.0
0.5294,0.0
0.5295,0.0
0.5296000000000001,0.0
0.5297000000000001,0.0
0.5298,0.0
0.5299,0.0
0.53,0.0
0.5301,0.0
0.5302,0.0
0.5303,0.0
0.5304,0.0
0.5305,0.0
0.5306000000000001,0.0
0.5307000000000001,0.0
0.5308,0.0
0.5309,0.0
0.531,0.0
0.5311,0.0
0.5312,0.0
0.5313,0.0
0.5314,0.0
0.5315,0.0
0.5316000000000001,0.0
0.5317000000000001,0.0
0.5318,0.0
0.5319,0.0
0.532,0.0
0.5321,0.0
0.5322,0.0
0.5323,0.0
0.5324,0.0
0.5325,0.0
0.5326000000000001,0.0
0.5327000000000001,0.0
0.5328,0.0
0.5329,0.0
0.533,0.0
0.5331,0.0
0.5332,0.0
0.5333,0.0
0.5334,0.0
0.5335,0.0
0.5336000000000001,0.0
0.5337000000000001,0.0
0.5338,0.0
0.5339,0.0
0.534,0.0
0.5341,0.0
0.5342,0.0
0.5343,0.0
0.5344,0.0
0.5345,0.0
0.5346000000000001,0.0
0.5347000000000001,0.0
0.5348,0.0
0.5349,0.0
0.535,0.0
0.5351,0.0
0.5352,0.0
0.5353,0.0
0.5354,0.0
0.5355,0.0
0.5356000000000001,0.0
0.5357000000000001,0.0
0.5358,0.0
0.5359,0.0
0.536,0.0
0.5361,0.0
0.5362,0.0
0.5363,0.0
0.5364,0.0
0.5365,0.0
0.5366000000000001,0.0
0.5367000000000001,0.0
0.5368,0.0
0.5369,0.0
0.537,0.0
0.5371,0.0
0.5372,0.0
0.5373,0.0
0.5374,0.0
0.5375,0.0
0.5376000000000001,0.0
0.5377000000000001,0.0
0.5378000000000001,0.0
0.5379,0.0
0.538,0.0
0.5381,0.0
0.5382,0.0
0.5383,0.0
0.5384,0.0
0.5385,0.0
0.5386000000000001,0.0
0.5387000000000001,0.0
0.5388000000000001,0.0
0.5389,0.0
0.539,0.0
0.5391,0.0
0.5392,0.0
0.5393,0.0
0.5394,0.0
0.5395,0.0
0.5396000000000001,0.0
0.5397000000000001,0.0
0.5398000000000001,0.0
0.5399,0.0
0.54,0.0
0.5401,0.0
0.5402,0.0
0.5403,0.0
0.5404,0.0
0.5405,0.0
0.5406000000000001,0.0
0.5407000000000001,0.0
0.5408000000000001,0.0
0.5409,0.0
0.541,0.0
0.5411,0.0
0.5412,0.0
0.5413,0.0
0.5414,0.0
0.5415,0.0
0.5416000000000001,0.0
0.5417000000000001,0.0
0.5418000000000001,0.0
0.5419,0.0
0.542,0.0
0.5421,0.0
0.5422,0.0
0.5423,0.0
0.5424,0.0
0.5425,0.0
0.5426,0.0
0.5427000000000001,0.0
0.5428000000000001,0.0
0.5429,0.0
0.543,0.0
0.5431,0.0
0.5432,0.0
0.5433,0.0
0.5434,0.0
0.5435,0.0
0.5436,0.0
0.5437000000000001,0.0
0.5438000000000001,0.0
0.5439,0.0
0.544,0.0
0.5441,0.0
0.5442,0.0
0.5443,0.0
0.5444,0.0
0.5445,0.0
0.5446,0.0
0.5447000000000001,0.0
0.5448000000000001,0.0
0.5449,0.0
0.545,0.0
0.5451,0.0
0.5452,0.0
0.5453,0.0
0.5454,0.0
0.5455,0.0
0.5456,0.0
0.5457000000000001,0.0
0.5458000000000001,0.0
0.5459,0.0
0.546,0.0
0.5461,0.0
0.5462,0.0
0.5463,0.0
0.5464,0.0
0.5465,0.0
0.5466,0.0
0.5467000000000001,0.0
0.5468000000000001,0.0
0.5469,0.0
0.547,0.0
0.5471,0.0
0.5472,0.0
0.5473,0.0
0.5474,0.0
0.5475,0.0
0.5476,0.0
0.5477000000000001,0.0
0.5478000000000001,0.0
0.5479,0.0
0.548,0.0
0.5481,0.0
0.5482,0.0
0.5483,0.0
0.5484,0.0
0.5485,0.0
0.5486,0.0
0.5487000000000001,0.0
0.5488000000000001,0.0
0.5489,0.0
0.549,0.0
0.5491,0.0
0.5492,0.0
0.5493,0.0
0.5494,0.0
0.5495,0.0
0.5496,0.0
0.5497000000000001,0.0
0.5498000000000001,0.0
0.5499,0.0
0.55,0.0
0.5501,0.0
0.5502,0.0
0.5503,0.0
0.5504,0.0
0.5505,0.0
0.5506,0.0
0.5507000000000001,0.0
0.5508000000000001,0.0
0.5509000000000001,0.0
0.551,0.0
0.5511,0.0
0.5512,0.0
0.5513,0.0
0.5514,0.0
0.5515,0.0
0.5516,0.0
0.5517000000000001,0.0
0.5518000000000001,0.0
0.5519000000000001,0.0
0.552,0.0
0.5521,0.0
0.5522,0.0
0.5523,0.0
0.5524,0.0
0.5525,0.0
0.5526,0.0
0.5527000000000001,0.0
0.5528000000000001,0.0
0.5529000000000001,0.0
0.553,0.0
0.5531,0.0
0.5532,0.0
0.5533,0.0
0.5534,0.0
0.5535,0.0
0.5536,0.0
0.5537000000000001,0.0
0.5538000000000001,0.0
0.5539000000000001,0.0
0.554,0.0
0.5541,0.0
0.5542,0.0
0.5543,0.0
0.5544,0.0
0.5545,0.0
0.5546,0.0
0.5547000000000001,0.0
0.5548000000000001,0.0
0.5549000000000001,0.0
0.555,0.0
0.5551,0.0
0.5552,0.0
0.5553,0.0
0.5554,0.0
0.5555,0.0
0.5556,0.0
0.5557,0.0
0.5558000000000001,0.0
0.5559000000000001,0.0
0.556,0.0
0.5561,0.0
0.5562,0.0
0.5563,0.0
0.5564,0.0
0.5565,0.0
0.5566,0.0
0.5567,0.0
0.5568000000000001,0.0
0.5569000000000001,0.0
0.557,0.0
0.5571,0.0
0.5572,0.0
0.5573,0.0
0.5574,0.0
0.5575,0.0
0.5576,0.0
0.5577,0.0
0.5578000000000001,0.0
0.5579000000000001,0.0
0.558,0.0
0.5581,0.0
0.5582,0.0
0.5583,0.0
0.5584,0.0
0.5585,0.0
0.5586,0.0
0.5587,0.0
0.5588000000000001,0.0
0.5589000000000001,0.0
0.559,0.0
0.5591,0.0
0.5592,0.0
0.5593,0.0
0.5594,0.0
0.5595,0.0
0.5596,0.0
0.5597,0.0
0.5598000000000001,0.0
0.5599000000000001,0.0
0.56,0.0
0.5601,0.0
0.5602,0.0
0.5603,0.0
0.5604,0.0
0.5605,0.0
0.5606,0.0
0.5607,0.0
0.5608000000000001,0.0
0.5609000000000001,0.0
0.561,0.0
0.5611,0.0
0.5612,0.0
0.5613,0.0
0.5614,0.0
0.5615,0.0
0.5616,0.0
0.5617,0.0
0.5618000000000001,0.0
0.5619000000000001,0.0
0.562,0.0
0.5621,0.0
0.5622,0.0
0.5623,0.0
0.5624,0.0
0.5625,0.0
0.5626,0.0
0.5627,0.0
0.5628000000000001,0.0
0.5629000000000001,0.0
0.5630000000000001,0.0
0.5631,0.0
0.5632,0.0
0.5633,0.0
0.5634,0.0
0.5635,0.0
0.5636,0.0
0.5637,0.0
0.5638000000000001,0.0
0.5639000000000001,0.0
0.5640000000000001,0.0
0.5641,0.0
0.5642,0.0
0.5643,0.0
0.5644,0.0
0.5645,0.0
0.5646,0.0
0.5647,0.0
0.5648000000000001,0.0
0.5649000000000001,0.0
0.5650000000000001,0.0
0.5651,0.0
0.5652,0.0
0.5653,0.0
0.5654,0.0
0.5655,0.0
0.5656,0.0
0.5657,0.0
0.5658000000000001,0.0
0.5659000000000001,0.0
0.5660000000000001,0.0
0.5661,0.0
0.5662,0.0
0.5663,0.0
0.5664,0.0
0.5665,0.0
0.5666,0.0
0.5667,0.0
0.5668000000000001,0.0
0.5669000000000001,0.0
0.5670000000000001,0.0
0.5671,0.0
0.5672,0.0
0.5673,0.0
0.5674,0.0
0.5675,0.0
0.5676,0.0
0.5677,0.0
0.5678000000000001,0.0
0.5679000000000001,0.0
0.5680000000000001,0.0
0.5681,0.0
0.5682,0.0
0.5683,0.0
0.5684,0.0
0.5685,0.0
0.5686,0.0
0.5687,0.0
0.5688,0.0
0.5689000000000001,0.0
0.5690000000000001,0.0
0.5691,0.0
0.5692,0.0
0.5693,0.0
0.5694,0.0
0.5695,0.0
0.5696,0.0
0.5697,0.0
0.5698,0.0
0.5699000000000001,0.0
0.5700000000000001,0.0
0.5701,0.0
0.5702,0.0
0.5703,0.0
0.5704,0.0
0.5705,0.0
0.5706,0.0
0.5707,0.0
0.5708,0.0
0.5709000000000001,0.0
0.5710000000000001,0.0
0.5711,0.0
0.5712,0.0
0.5713,0.0
0.5714,0.0
0.5715,0.0
0.5716,0.0
0.5717,0.0
0.5718,0.0
0.5719000000000001,0.0
0.5720000000000001,0.0
0.5721,0.0
0.5722,0.0
0.5723,0.0
0.5724,0.0
0.5725,0.0
0.5726,0.0
0.5727,0.0
0.5728,0.0
0.5729000000000001,0.0
0.5730000000000001,0.0
0.5731,0.0
0.5732,0.0
0.5733,0.0
0.5734,0.0
0.5735,0.0
0.5736,0.0
0.5737,0.0
0.5738,0.0
0.5739000000000001,0.0
0.5740000000000001,0.0
0.5741,0.0
0.5742,0.0
0.5743,0.0
0.5744,0.0
0.5745,0.0
0.5746,0.0
0.5747,0.0
0.5748,0.0
0.5749000000000001,0.0
0.5750000000000001,0.0
0.5751000000000001,0.0
0.5752,0.0
0.5753,0.0
0.5754,0.0
0.5755,0.0
0.5756,0.0
0.5757,0.0
0.5758,0.0
0.5759000000000001,0.0
0.5760000000000001,0.0
0.5761000000000001,0.0
0.5762,0.0
0.5763,0.0
0.5764,0.0
0.5765,0.0
0.5766,0.0
0.5767,0.0
0.5768,0.0
0.5769000000000001,0.0
0.5770000000000001,0.0
0.5771000000000001,0.0
0.5772,0.0
0.5773,0.0
0.5774,0.0
0.5775,0.0
0.5776,0.0
0.5777,0.0
0.5778,0.0
0.5779000000000001,0.0
0.5780000000000001,0.0
0.5781000000000001,0.0
0.5782,0.0
0.5783,0.0
0.5784,0.0
0.5785,0.0
0.5786,0.0
0.5787,0.0
0.5788,0.0
0.5789000000000001,0.0
0.5790000000000001,0.0
0.5791000000000001,0.0
0.5792,0.0
0.5793,0.0
0.5794,0.0
0.5795,0.0
0.5796,0.0
0.5797,0.0
0.5798,0.0
0.5799000000000001,0.0
0.5800000000000001,0.0
0.5801000000000001,0.0
0.5802,0.0
0.5803,0.0
0.5804,0.0
0.5805,0.0
0.5806,0.0
0.5807,0.0
0.5808,0.0
0.5809000000000001,0.0
0.5810000000000001,0.0
0.5811000000000001,0.0
0.5812,0.0
0.5813,0.0
0.5814,0.0
0.5815,0.0
0.5816,0.0
0.5817,0.0
0.5818,0.0
0.5819,0.0
0.5820000000000001,0.0
0.5821000000000001,0.0
0.5822,0.0
0.5823,0.0
0.5824,0.0
0.5825,0.0
0.5826,0.0
0.5827,0.0
0.5828,0.0
0.5829,0.0
0.5830000000000001,0.0
0.5831000000000001,0.0
0.5832,0.0
0.5833,0.0
0.5834,0.0
0.5835,0.0
0.5836,0.0
0.5837,0.0
0.5838,0.0
0.5839,0.0
0.5840000000000001,0.0
0.5841000000000001,0.0
0.5842,0.0
0.5843,0.0
0.5844,0.0
0.5845,0.0
0.5846,0.0
0.5847,0.0
0.5848,0.0
0.5849,0.0
0.5850000000000001,0.0
0.5851000000000001,0.0
0.5852,0.0
0.5853,0.0
0.5854,0.0
0.5855,0.0
0.5856,0.0
0.5857,0.0
0.5858,0.0
0.5859,0.0
0.5860000000000001,0.0
0.5861000000000001,0.0
0.5862,0.0
0.5863,0.0
0.5864,0.0
0.5865,0.0
0.5866,0.0
0.5867,0.0
0.5868,0.0
0.5869,0.0
0.5870000000000001,0.0
0.5871000000000001,0.0
0.5872,0.0
0.5873,0.0
0.5874,0.0
0.5875,0.0
0.5876,0.0
0.5877,0.0
0.5878,0.0
0.5879,0.0
0.5880000000000001,0.0
0.5881000000000001,0.0
0.5882000000000001,0.0
0.5883,0.0
0.5884,0.0
0.5885,0.0
0.5886,0.0
0.5887,0.0
0.5888,0.0
0.5889,0.0
0.5890000000000001,0.0
0.5891000000000001,0.0
0.5892000000000001,0.0
0.5893,0.0
0.5894,0.0
0.5895,0.0
0.5896,0.0
0.5897,0.0
0.5898,0.0
0.5899,0.0
0.5900000000000001,0.0
0.5901000000000001,0.0
0.5902000000000001,0.0
0.5903,0.0
0.5904,0.0
0.5905,0.0
0.5906,0.0
0.5907,0.0
0.5908,0.0
0.5909,0.0
0.5910000000000001,0.0
0.5911000000000001,0.0
0.5912000000000001,0.0
0.5913,0.0
0.5914,0.0
0.5915,0.0
0.5916,0.0
0.5917,0.0
0.5918,0.0
0.5919,0.0
0.5920000000000001,0.0
0.5921000000000001,0.0
0.5922000000000001,0.0
0.5923,0.0
0.5924,0.0
0.5925,0.0
0.5926,0.0
0.5927,0.0
0.5928,0.0
0.5929,0.0
0.5930000000000001,0.0
0.5931000000000001,0.0
0.5932000000000001,0.0
0.5933,0.0
0.5934,0.0
0.5935,0.0
0.5936,0.0
0.5937,0.0
0.5938,0.0
0.5939,0.0
0.5940000000000001,0.0
0.5941000000000001,0.0
0.5942000000000001,0.0
0.5943,0.0
0.5944,0.0
0.5945,0.0
0.5946,0.0
0.5947,0.0
0.5948,0.0
0.5949,0.0
0.595,0.0
0.5951000000000001,0.0
0.5952000000000001,0.0
0.5953,0.0
0.5954,0.0
0.5955,0.0
0.5956,0.0
0.5957,0.0
0.5958,0.0
0.5959,0.0
0.596,0.0
0.5961000000000001,0.0
0.5962000000000001,0.0
0.5963,0.0
0.5964,0.0
0.5965,0.0
0.5966,0.0
0.5967,0.0
0.5968,0.0
0.5969,0.0
0.597,0.0
0.5971000000000001,0.0
0.5972000000000001,0.0
0.5973,0.0
0.5974,0.0
0.5975,0.0
0.5976,0.0
0.5977,0.0
0.5978,0.0
0.5979,0.0
0.598,0.0
0.5981000000000001,0.0
0.5982000000000001,0.0
0.5983,0.0
0.5984,0.0
0.5985,0.0
0.5986,0.0
0.5987,0.0
0.5988,0.0
0.5989,0.0
0.599,0.0
0.5991000000000001,0.0
0.5992000000000001,0.0
0.5993,0.0
0.5994,0.0
0.5995,0.0
0.5996,0.0
0.5997,0.0
0.5998,0.0
0.5999,0.0

